Coherent structures modeling in stenotic transitional flow via resolvent analysis

This study investigates the capability of linear modeling to characterize the transitional dynamics in an axisymmetric stenosis and attempts a low-order representation of the turbulent stresses. The transition to turbulence in stenotic flows generates wall shear stress fluctuations that strongly influence the progression of cardiovascular diseases and the risk of plaque rupture. A description of the linear mechanisms driving the forced dynamics at Reynolds number beyond transition is currently missing. Linear modeling of coherent structures is leveraged to identify the flow amplification mechanisms using the mean field from a LES at Re=4000. Global linear stability analysis reveals an unstable and sinuous stationary eigenmode that is known to destabilize the flow at lower Reynolds numbers through a weak Coanda-type wall attachment. At intermediate frequencies, resolvent analysis identifies a second amplification region within the shear-layer where the most amplified fluctuations are axisymmetric, in contrast to findings from studies at lower Reynolds numbers. The linear model is validated against SPOD. At intermediate frequencies, the optimal resolvent response mode demonstrates both high gain separation and strong alignment with the leading SPOD mode. The low-rank nature of the resolvent operator is leveraged to reconstruct the turbulent kinetic energy (TKE) and turbulent wall shear stress (tWSS) from the optimal response mode. In the immediate post-stenotic zone, axisymmetric fluctuations dominate the tWSS and exhibit low-rank dynamics. Our findings highlight that linear mechanisms effectively capture the complex post-stenotic dynamics. The successful reconstruction of turbulent quantities from mean flow data alone opens new predictive possibilities of key turbulent quantities.

==> tWSS_sqdimless.csv <==
x,upBsmall,upBlarge,tWSS_SPOD_m0,tWSS_SPOD_m1,tWSS_SPOD_m2,tWSS_SPOD_m3,tWSS_SPOD_m4,tWSS_SPOD_m5,tWSS_SPOD_sum,tWSS_RA_m0,tWSS_RA_m1,tWSS_RA_m2,tWSS_RA_m3,tWSS_RA_m4,tWSS_RA_m5,tWSS_NL_m0,tWSS_t_m0,tWSS_t_m1,tWSS_t_m2,tWSS_t_m3,tWSS_t_m4,tWSS_t_m5
-9.999999874516538,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,0.0,0.0,0.0,0.0,0.0,nan,nan,nan,nan,nan,nan,nan
-9.55735814057319,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.1996910103305956e-10,5.453258514075527e-23,6.374348374760655e-26,7.644908982648678e-27,7.054018864703229e-27,9.774753586622152e-27,nan,nan,nan,nan,nan,nan,nan
-9.132607731883155,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.959318379157315e-10,2.85087653518032e-22,2.857133290231399e-26,1.2090416961977243e-26,2.644048163350902e-26,1.221147122939819e-25,nan,nan,nan,nan,nan,nan,nan
-8.729208661323646,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.357010191489016e-10,1.140763174358557e-21,4.086888370029854e-26,1.443538864849007e-26,2.727606043411118e-26,1.2853513009920191e-25,nan,nan,nan,nan,nan,nan,nan
-8.34211475496772,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1975942400598172e-09,4.5145630459854675e-21,6.566540078768017e-25,2.394077173566612e-25,5.519767555267118e-25,2.64606605162466e-24,nan,nan,nan,nan,nan,nan,nan
-7.974479269774365,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.530760066710607e-09,1.494207741289679e-20,1.7051547908042717e-24,1.9316103396451625e-25,4.467225857040075e-25,2.076520901226526e-24,nan,nan,nan,nan,nan,nan,nan
-7.621703410184921,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.8027869260591198e-09,4.7194058477597004e-20,2.1037018939004348e-23,2.673481378389082e-24,6.485802241015941e-24,3.006814285100342e-23,nan,nan,nan,nan,nan,nan,nan
-7.286660875654833,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.9888812525236187e-09,1.3218799772358202e-19,7.041844717325245e-23,1.5761115745123507e-24,4.094508597248343e-24,1.8466150873843032e-23,nan,nan,nan,nan,nan,nan,nan
-6.965160576170145,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1520731086477057e-09,3.668029917085789e-19,5.130021140742946e-22,1.9201104827419403e-23,4.940357451472095e-23,2.2177952525292466e-22,nan,nan,nan,nan,nan,nan,nan
-6.659821436891357,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1727586956990726e-09,9.110364978497939e-19,1.899373020929331e-21,8.647421392027457e-24,2.707941042582763e-23,1.1807799977961866e-22,nan,nan,nan,nan,nan,nan,nan
-6.366823942461053,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1422245801030438e-09,2.1722841584852636e-18,9.501504544668192e-21,1.0394426661714974e-22,2.6195768535590936e-22,1.1347218943111554e-21,nan,nan,nan,nan,nan,nan,nan
-6.08855482958532,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.114320152875269e-09,4.972289348662702e-18,3.490946664177097e-20,3.635926750189524e-23,1.2991063543443455e-22,5.463011186067197e-22,nan,nan,nan,nan,nan,nan,nan
-5.821533206997216,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.9851194695831446e-09,1.0497756613932826e-17,1.3565406286412042e-19,6.164906917187317e-22,1.0975124448147006e-21,4.583154567072306e-21,nan,nan,nan,nan,nan,nan,nan
-5.567934214470847,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.943158581616539e-09,2.211928041658805e-17,4.612958019783155e-19,5.599198636924579e-22,5.0860879878080425e-22,2.0504472858539094e-21,nan,nan,nan,nan,nan,nan,nan
-5.3245855512813485,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.8530009640156978e-09,4.356220950300988e-17,1.53714666155844e-18,6.53677078422203e-21,4.055855433697987e-21,1.6195229043470394e-20,nan,nan,nan,nan,nan,nan,nan
-5.093469533008902,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.8041532552830502e-09,8.376627989190453e-17,4.6592582297263975e-18,1.6535445981952348e-20,1.9510987579544686e-21,6.959882161778124e-21,nan,nan,nan,nan,nan,nan,nan
-4.87169508945979,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.7246201788977388e-09,1.525120117700754e-16,1.351555839906994e-17,1.0265812688514547e-19,1.565689617270501e-20,5.497779883901545e-20,nan,nan,nan,nan,nan,nan,nan
-4.661068798814099,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6956353626568075e-09,2.73398193627479e-16,3.693246090704664e-17,3.460770338660718e-19,1.404927133824898e-20,2.1990692868630727e-20,nan,nan,nan,nan,nan,nan,nan
-4.458955905368274,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.643851515313023e-09,4.655390987949382e-16,9.53454496947408e-17,1.5400835512078427e-18,9.713478187351609e-20,1.7495740083695041e-19,nan,nan,nan,nan,nan,nan,nan
-4.267002815371314,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.633779524399094e-09,7.853677647655459e-16,2.362178757668787e-16,5.2176397596403264e-18,2.923053467851881e-19,6.350375625468344e-20,nan,nan,nan,nan,nan,nan,nan
-4.082808363236349,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6226635546108139e-09,1.2837405144470197e-15,5.603501498732335e-16,1.9255021535877405e-17,1.5373990748913828e-18,6.063796135641883e-19,nan,nan,nan,nan,nan,nan,nan
-3.9078729916817396,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6052882916731045e-09,2.03377098451631e-15,1.2562399406345174e-15,5.999528440854636e-17,6.6452819902735106e-18,3.630275022872105e-19,nan,nan,nan,nan,nan,nan,nan
-3.7400084100228574,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6262225749613731e-09,3.2306864383137884e-15,2.7842112143434896e-15,1.9448264126848698e-16,2.930569028775913e-17,3.8000362421780846e-18,nan,nan,nan,nan,nan,nan,nan
-3.580582043019491,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6602274269792633e-09,5.090136884689218e-15,5.994291608822124e-15,5.745467548580596e-16,1.2447699935110506e-16,9.86179420922379e-18,nan,nan,nan,nan,nan,nan,nan
-3.427599597996417,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.66271795024662e-09,7.730431374648788e-15,1.2274773147635814e-14,1.647000368963677e-15,4.74560053291133e-16,6.329271772475645e-17,nan,nan,nan,nan,nan,nan,nan
-3.2823072758110747,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6570652057612717e-09,1.1489696260207836e-14,2.419030482121625e-14,4.369970563690127e-15,1.7554899520911112e-15,2.6241211139876366e-16,nan,nan,nan,nan,nan,nan,nan
-3.1428875818548616,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.661203713282168e-09,1.6914664581223312e-14,4.6638932745428073e-14,1.1398512825560845e-14,5.978351864028438e-15,1.2715894309673059e-15,nan,nan,nan,nan,nan,nan,nan
-3.0104762323673815,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.656277724485912e-09,2.4398681252479363e-14,8.690419705204037e-14,2.7975055850301354e-14,1.9753013365307618e-14,5.237668945370541e-15,nan,nan,nan,nan,nan,nan,nan
-2.8834168783558543,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6256859979781017e-09,3.41579399770414e-14,1.554561492486049e-13,6.576103455895068e-14,5.954855301507579e-14,2.1056243916904152e-14,nan,nan,nan,nan,nan,nan,nan
-2.7627445360174385,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.63251860923677e-09,4.826700311461825e-14,2.7761077596274075e-13,1.512100131561593e-13,1.7858207168567863e-13,7.921043431432647e-14,nan,nan,nan,nan,nan,nan,nan
-2.6469497057877915,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.598191789349536e-09,6.582173811029719e-14,4.743576826311489e-13,3.3068828812500594e-13,4.921911971482465e-13,2.8065507167675587e-13,nan,nan,nan,nan,nan,nan,nan
-2.5369756443170406,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.5254471271127786e-09,8.670765885736648e-14,7.761469774177772e-13,6.807423090925295e-13,1.2881460678008554e-12,9.090209256489994e-13,nan,nan,nan,nan,nan,nan,nan
-2.431446671334605,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4737691365749959e-09,1.1482678360890937e-13,1.2681361689591047e-12,1.3885466194287821e-12,3.2533851573454472e-12,2.873108377001859e-12,nan,nan,nan,nan,nan,nan,nan
-2.331222424984594,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.409031685010959e-09,1.5028493311437694e-13,2.0343727767610198e-12,2.7352498952742518e-12,7.96917804807871e-12,8.567298170258178e-12,nan,nan,nan,nan,nan,nan,nan
-2.2350491858133266,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.3277840012619564e-09,1.95221163473653e-13,3.2144205730833784e-12,5.241397322020012e-12,1.8635122768627106e-11,2.4452313372257284e-11,nan,nan,nan,nan,nan,nan,nan
-2.1437103824275248,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1049543069354809e-09,2.275276726411328e-13,4.505475690974782e-12,8.707495625094736e-12,3.7993695984065675e-11,5.932974938664008e-11,nan,nan,nan,nan,nan,nan,nan
-2.056063442718187,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.913420500680747e-09,3.2535177568219534e-13,7.0216412889151226e-12,1.5885444884752703e-11,8.696494550942843e-11,1.5297253550256742e-10,nan,nan,nan,nan,nan,nan,nan
-1.9999999356897253,0.00011117663973909192,0.0008338247980431893,1.432923389634065e-10,2.1392079385700048e-13,9.467923706100458e-14,2.062929281560012e-14,2.413592040911701e-14,3.2078372777897117e-15,1.4366696273975442e-10,nan,nan,nan,nan,nan,nan,2.0963740065001957e-09,2.0719350592354404e-09,2.605747748027673e-12,1.7974955094009012e-12,5.377392543283143e-13,4.975514945071434e-13,3.1162480379448904e-13
-1.9746733141144515,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.711354080580054e-09,5.321925616099704e-13,6.440147208738362e-12,2.0985548966842297e-11,9.342552287217003e-11,1.8780881137523613e-10,nan,nan,nan,nan,nan,nan,nan
-1.949346771365718,nan,nan,1.6665664683757363e-10,2.7111178071398364e-13,4.1471775139311935e-14,1.0092135284830784e-14,7.156576165929311e-15,3.3254127401494245e-15,1.6700853910431137e-10,nan,nan,nan,nan,nan,nan,2.2303028657604245e-09,2.1903865039800317e-09,3.403976571927322e-12,2.3195346988550053e-12,5.036777317170296e-13,5.703150088874155e-13,2.696103571152408e-13
-1.9000000075290078,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.8986944329650877,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.698940906081307e-09,9.076035623707608e-13,9.178637522773382e-12,3.611542669407193e-11,1.5310307785104168e-10,2.5389777598074497e-10,nan,nan,nan,nan,nan,nan,nan
-1.898694391313352,nan,nan,1.6694457384955729e-10,1.6316636032932613e-13,1.7844457765459673e-14,2.79095068863651e-15,2.699823262173884e-15,2.9666604395797942e-15,1.6715203203074364e-10,nan,nan,nan,nan,nan,nan,1.980189857497524e-09,1.9464426002357003e-09,2.994266868542639e-12,1.7512949432022767e-12,3.969653605384883e-13,4.4101942594882316e-13,3.54980930034848e-13
-1.8480520107244192,nan,nan,2.0082859330942263e-10,1.073275460091854e-13,2.345684451111668e-14,2.1320121722035044e-15,2.3710199927645118e-15,2.0197610038042396e-15,2.0097913867225777e-10,nan,nan,nan,nan,nan,nan,2.4749419693046046e-09,2.447132218421665e-09,3.109018905299104e-12,1.8094659447972582e-12,3.894065042670579e-13,3.0607342456015134e-13,2.6050445758175407e-13
-1.8227534729480346,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.868909658734164e-09,8.755272210043601e-13,8.42959446161325e-12,3.7400896404376065e-11,1.5439976963122222e-10,2.322459491121671e-10,nan,nan,nan,nan,nan,nan,nan
-1.8000000793682902,0.00011081671921972135,0.0008311253941479101,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.7974549218227989,nan,nan,2.9855730419926925e-10,1.3264614283655626e-13,2.699859288760274e-14,1.827894026701097e-15,2.6914097188109225e-15,3.3187140384594074e-15,2.9873997480810737e-10,nan,nan,nan,nan,nan,nan,4.025101638877636e-09,3.991460845363004e-09,3.320006199783262e-12,2.0099950914341216e-12,5.630444143402279e-13,5.943798759029597e-13,2.86695951227615e-13
-1.7469745501564145,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.909671864488458e-09,2.0849317510294936e-12,1.9552400472758085e-11,9.223989275789799e-11,3.8209010182941855e-10,5.545764531718752e-10,nan,nan,nan,nan,nan,nan,nan
-1.7469744933278937,nan,nan,3.982066165288585e-10,1.499281090560196e-13,3.3670831688955185e-14,2.3688450321829926e-15,2.3151606269814248e-15,4.516919142739272e-15,3.9841912644026267e-10,nan,nan,nan,nan,nan,nan,5.1182215299897435e-09,5.041631248681338e-09,4.613445357417143e-12,3.3878223419854585e-12,7.282739871381121e-13,1.3882853871986293e-12,2.989092173220887e-13
-1.699999955139662,0.0001097462545820294,0.0008230969093652204,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.6966481742105985,nan,nan,5.794178953677278e-10,1.699193494415641e-13,3.4551459397513786e-14,2.523610845635138e-15,3.902398860454965e-15,7.636995533026398e-15,5.796681207722341e-10,nan,nan,nan,nan,nan,nan,6.817296280910658e-09,6.716169212072558e-09,6.007725823354505e-12,4.984620175337422e-12,1.3428838811098816e-12,2.0898887568047886e-12,5.593030285327016e-13
-1.671584268955859,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.01483545476667e-09,2.419212830104501e-12,2.2127837637661764e-11,1.0501375226352418e-10,4.4582204501805795e-10,6.375219334277198e-10,nan,nan,nan,nan,nan,nan,nan
-1.6465204718865847,nan,nan,7.726179845375302e-10,2.2874241810324793e-13,5.1352629953602505e-14,4.018148712604047e-15,4.980967222718364e-15,1.2219103051404656e-14,7.729611309556279e-10,nan,nan,nan,nan,nan,nan,9.290281653481422e-09,9.153989799695464e-09,7.387227573524214e-12,8.02055020708856e-12,1.861027927171605e-12,2.443441244479967e-12,7.338536217575767e-13
-1.6000000269789445,0.00010799299489915655,0.0008099474617436741,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.5966221690177917,nan,nan,9.874231860619768e-10,2.292458005683106e-13,6.041323107864954e-14,7.205188777261069e-15,8.305099787752513e-15,1.7942894461502054e-14,9.878115728915489e-10,nan,nan,nan,nan,nan,nan,1.3163306950279726e-08,1.2930438978031456e-08,8.484348238257904e-12,8.386453236886724e-12,2.0823578341670878e-12,4.185742367905338e-12,9.451431826300842e-13
-1.5966221534319756,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6086140411393186e-08,5.727075673931641e-12,4.9951918185948084e-11,2.2825265125370914e-10,1.0400471194949195e-09,1.482054449334345e-09,nan,nan,nan,nan,nan,nan,nan
-1.5469851266396673,nan,nan,1.218902710147635e-09,3.494692747367507e-13,7.928984769443173e-14,7.094896564613904e-15,1.1890659385829816e-14,2.672589739200819e-14,1.2194540700054736e-09,nan,nan,nan,nan,nan,nan,1.7183348095007723e-08,1.6942544992985262e-08,1.0047477592766204e-11,9.02762919599208e-12,2.647700781394822e-12,7.72258701202414e-12,1.1533356942155419e-12
-1.522303435948473,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.258099169569125e-09,6.477340718050916e-12,5.256997891019195e-11,2.2312019932221897e-10,1.0991628643701164e-09,1.5509260004799743e-09,nan,nan,nan,nan,nan,nan,nan
-1.5000000007842718,0.00010560232396550851,0.0007920174297413137,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.4976217950645245,nan,nan,1.301097044902818e-09,7.137663579588302e-13,1.126398586519381e-13,1.0991660944377313e-14,2.2503709546930133e-14,3.792699806260229e-14,1.302093494928891e-09,nan,nan,nan,nan,nan,nan,1.713333250809454e-08,1.6848756793224242e-08,1.8711696575409607e-11,9.376650941179964e-12,3.2645927440906996e-12,1.1677395929209959e-11,1.502812699032069e-12
-1.4485487790595961,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0503222039441834e-08,1.4964945224181424e-11,1.1319338956850487e-10,4.450950613320734e-10,2.3967490420125808e-09,3.332142183642931e-09,nan,nan,nan,nan,nan,nan,nan
-1.4485487420307963,nan,nan,1.2037389487638628e-09,7.809440599423649e-13,1.30924484078769e-13,1.098931027687406e-14,2.1259345815596115e-14,4.569775826808112e-14,1.2048566053586781e-09,nan,nan,nan,nan,nan,nan,1.5077619476040205e-08,1.4748893249755876e-08,1.777748983093746e-11,1.0061452845065752e-11,4.07450558068984e-12,9.279410368397639e-12,1.8384791630543027e-12
-1.3999999745895988,0.0001026361703881489,0.0007697712779111167,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.399762242248184,nan,nan,1.2967792587059497e-09,7.889564336314502e-13,1.334949020102566e-13,1.5381260428938763e-14,2.2612108069355016e-14,5.725189580332708e-14,1.2979576965427093e-09,nan,nan,nan,nan,nan,nan,1.5054159963935374e-08,1.4729257635469961e-08,1.91930868043231e-11,1.0645006430653904e-11,4.971432787737145e-12,8.245155847679e-12,3.0972879573471116e-12
-1.3755121379940745,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.606871533113205e-09,1.807760241139089e-11,1.2813791617632936e-10,4.703101025228005e-10,2.722268728189993e-09,3.7076020547195085e-09,nan,nan,nan,nan,nan,nan,nan
-1.3512620016148216,nan,nan,1.6750663588918394e-09,7.045480256438296e-13,2.0913434085601734e-13,2.0332403409380973e-14,2.567530244668655e-14,7.147514839438074e-14,1.6763007068475842e-09,nan,nan,nan,nan,nan,nan,2.0248301927755995e-08,1.988593194866766e-08,2.0872510837221153e-11,1.2121573616691774e-11,5.608630201963879e-12,8.875795071511162e-12,2.76139396590317e-12
-1.3030343934109336,nan,nan,2.112996655726334e-09,8.708041640553267e-13,3.667418610093343e-13,2.0731606397105693e-14,2.1764635854470566e-14,7.99852419697848e-14,2.1145968565454818e-09,nan,nan,nan,nan,nan,nan,2.4583475306803574e-08,2.4193017814253595e-08,1.6368100928854438e-11,1.4110550312689044e-11,6.412792582114188e-12,9.133059130540531e-12,2.8509028839388994e-12
-1.303034350313368,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.637019764898157e-09,3.499006976946034e-11,2.4090865827534934e-10,8.549759555995188e-10,5.238174257773601e-09,7.092203310209659e-09,nan,nan,nan,nan,nan,nan,nan
-1.3000000464288812,9.917136182480248e-05,0.0007437852136860186,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.2550599088794308,nan,nan,2.6204834892867876e-09,9.978986409000072e-13,4.0887672820286857e-13,2.8010373157776988e-14,2.2350545875672423e-14,9.629905849035538e-14,2.6223240640690466e-09,nan,nan,nan,nan,nan,nan,3.2306201978211014e-08,3.1898273022261756e-08,2.5391374102603348e-11,1.4224706120990278e-11,7.58789370608161e-12,1.0824127164633483e-11,3.432626760177024e-12
-1.231191660977771,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0059923548656301e-08,4.115515255521927e-11,2.8574488924362026e-10,9.893737588831046e-10,6.3059957563539985e-09,8.594501065670453e-09,nan,nan,nan,nan,nan,nan,nan
-1.2073234507912085,nan,nan,3.0353703986097606e-09,1.4238582543366728e-12,3.796353398162851e-13,2.683582412483502e-14,2.1244769373509507e-14,1.1016525328705632e-13,3.0376489086151115e-09,nan,nan,nan,nan,nan,nan,3.3441091301452594e-08,3.3017492786756986e-08,2.448001137921307e-11,1.511916866181714e-11,8.340375505825948e-12,1.0715694677981963e-11,3.6989335876582455e-12
-1.2000000202342085,9.529763045110375e-05,0.000714732228383278,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.1597854134283567,nan,nan,3.562317972153405e-09,1.7901006361326821e-12,3.389770650629802e-13,3.0065578954280455e-14,2.2150822950690838e-14,1.3440625319348086e-13,3.565007421997341e-09,nan,nan,nan,nan,nan,nan,3.799973920613388e-08,3.747475589763439e-08,2.4794470012999726e-11,1.8005935481926382e-11,9.655732328344e-12,1.1428857595809738e-11,4.6213230295681054e-12
-1.1597853932385955,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.5385563594811744e-08,6.833711560967212e-11,4.92493400183819e-10,1.710937495773762e-09,1.1181785206100763e-08,1.5768293478630955e-08,nan,nan,nan,nan,nan,nan,nan
-1.112435699293488,nan,nan,3.858802881002441e-09,2.5172093215608786e-12,2.96388461860451e-13,3.26015396223742e-14,2.3610110222676282e-14,1.504880008888011e-13,3.862240935582804e-09,nan,nan,nan,nan,nan,nan,4.213435756183343e-08,4.1488926879272866e-08,3.3062584271538734e-11,1.9828864651552476e-11,1.0757537926113164e-11,1.1943698025745392e-11,5.395667789382963e-12
-1.0999999940395355,9.11153023543496e-05,0.000683364767657622,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-1.0888255461426977,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6815217484704716e-08,7.710523962693897e-11,5.876761662219162e-10,2.0493069285441998e-09,1.3465946621501087e-08,1.9661498949982734e-08,nan,nan,nan,nan,nan,nan,nan
-1.0652153899795131,nan,nan,4.307105275613872e-09,3.431174563238127e-12,2.927206725729793e-13,3.0886943117758956e-14,2.5320694477792714e-14,1.761658513284577e-13,4.311531720927529e-09,nan,nan,nan,nan,nan,nan,4.639585311654596e-08,4.57322752738041e-08,4.913946594969083e-11,2.0479007961630626e-11,1.2183724494530294e-11,1.3382720381917935e-11,6.797486805125072e-12
-1.018122622841283,nan,nan,4.4763515433550996e-09,4.851834820153276e-12,3.214139892386358e-13,2.61468046034776e-14,2.5197234212525753e-14,1.8544282191429368e-13,4.482249294124439e-09,nan,nan,nan,nan,nan,nan,5.5073737572542206e-08,5.447667808915734e-08,5.082665181435982e-11,2.137268238813276e-11,1.3137008428849101e-11,1.2778197483787908e-11,7.102704679776067e-12
-1.0181225940916314,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.018818347625976e-08,1.0285009575816989e-10,8.335168782216348e-10,2.9716622946420244e-09,1.945472010286179e-08,3.016463880594775e-08,nan,nan,nan,nan,nan,nan,nan
-0.9999999678448627,8.673269810147112e-05,0.0006504952357610334,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.9710832842086491,nan,nan,4.3043924741638956e-09,8.135924169017852e-12,3.5831119540075044e-13,2.968144907259115e-14,5.338178378368173e-14,2.2106687130088548e-13,4.313746210374415e-09,nan,nan,nan,nan,nan,nan,5.700890969666553e-08,5.640715230279146e-08,6.276619515143623e-11,2.3724110207848022e-11,1.5290512744879387e-11,1.2912736619442906e-11,8.100997326707242e-12
-0.9475929136748911,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.5249501395988728e-08,1.256812919306672e-10,1.0793536070274524e-09,3.8939898216141906e-09,2.506529180830128e-08,4.039810488879003e-08,nan,nan,nan,nan,nan,nan,nan
-0.9241024718472832,nan,nan,3.564831973428842e-09,1.1964403088858458e-11,4.434397631230271e-13,3.1992268626549707e-14,1.4513084552283636e-13,2.267047083816822e-13,3.5782019307825476e-09,nan,nan,nan,nan,nan,nan,5.367360940703673e-08,5.309819488498955e-08,7.747987358685837e-11,2.400474240289537e-11,1.6756957903051224e-11,1.374818878200904e-11,8.918622735857715e-12
-0.9000000396841451,8.226332622436983e-05,0.0006169749466827737,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.8770985406696428,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.7308608258375616e-08,1.6352765084700123e-10,1.4537423023748706e-09,5.344195507007117e-09,3.3731627867813714e-08,5.7058741740666264e-08,nan,nan,nan,nan,nan,nan,nan
-0.8770985234724848,nan,nan,3.712969444858948e-09,1.8572710081027602e-11,7.464365893496743e-13,9.845076894939231e-14,6.929610756871065e-14,2.346147548734894e-13,3.7333091451454585e-09,nan,nan,nan,nan,nan,nan,6.544817245939703e-08,6.483306026836575e-08,1.0595120561831928e-10,2.8088718703829905e-11,1.9048276472055895e-11,1.4498986471391924e-11,1.0138426391316678e-11
-0.8300785955629851,nan,nan,4.103369151103065e-09,2.6363286829763048e-11,5.634936622282756e-13,5.5738575719512214e-14,7.849133857322684e-14,2.230051161092403e-13,4.131270649949484e-09,nan,nan,nan,nan,nan,nan,7.652285925092547e-08,7.589502753078224e-08,1.3527246614315268e-10,2.8973585309697216e-11,1.8708964833927523e-11,1.4536209071878172e-11,9.374678462472708e-12
-0.8065205483087301,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.677941468027172e-08,2.066141266860705e-10,1.8592254402408634e-09,6.910864939097661e-09,4.25208527796333e-08,7.483696105543299e-08,nan,nan,nan,nan,nan,nan,nan
-0.8000000134894723,7.782293501713521e-05,0.000583672012628514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.7829625453603896,nan,nan,4.564579433563275e-09,4.24530366739908e-11,4.968351171627788e-13,5.448787258254901e-14,1.0358354033675617e-13,2.363124115253192e-13,4.608596279082202e-09,nan,nan,nan,nan,nan,nan,9.201229185650927e-08,9.126470201065952e-08,2.030557500709143e-10,3.256758655174249e-11,2.0982483959243965e-11,1.609514580486144e-11,1.0133303383595207e-11
-0.7357543922568622,nan,nan,4.65084931812194e-09,5.97959514938577e-11,5.34170660824028e-13,7.185599875032808e-14,9.075532372052435e-14,2.3470990420229204e-13,4.712228002616863e-09,nan,nan,nan,nan,nan,nan,1.0405580361988821e-07,1.0322283501338392e-07,2.781323820190652e-10,3.309098579667884e-11,2.143273721172923e-11,1.6005496057418073e-11,1.0424156300512081e-11
-0.7357543777118901,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.106238796515723e-08,2.2248869502397183e-10,1.930061381532977e-09,7.161856150584467e-09,4.297584330903547e-08,7.663420096921493e-08,nan,nan,nan,nan,nan,nan,nan
-0.6999999872947994,7.352653708554679e-05,0.0005514490281416008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.6883843360762847,nan,nan,4.987452818321603e-09,9.406119393929077e-11,5.306184480652593e-13,5.670237641279831e-14,1.47815291616553e-13,2.442505360401689e-13,5.083187120601868e-09,nan,nan,nan,nan,nan,nan,1.2868182997501047e-07,1.2764513663761132e-07,4.310713872647239e-10,3.678671229686011e-11,2.3099669196535e-11,1.7149701135686138e-11,1.1944022040354444e-11
-0.6646169920285312,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2667552787101263e-07,3.6030332942091374e-10,2.9231067791835074e-09,1.0941921154502673e-08,6.393203625336417e-08,1.1899843219013242e-07,nan,nan,nan,nan,nan,nan,nan
-0.6408496318679107,nan,nan,4.903569677286143e-09,1.3900984040083875e-10,4.916816657598368e-13,1.6834426604185382e-13,3.081583492876862e-13,2.7450686191431676e-13,5.044519587007837e-09,nan,nan,nan,nan,nan,nan,1.4747127778407088e-07,1.4623687439734915e-07,6.322359886368197e-10,3.8208969196074856e-11,2.4403362188290464e-11,1.836266714589248e-11,1.2881655606293905e-11
-0.6000000101171042,6.948540119931821e-05,0.0005211405089948865,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.5930971634969503,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.3068939739890744e-07,3.814855855396896e-10,2.703663446868907e-09,9.929009226670601e-09,5.6435640037227595e-08,1.0359955105235126e-07,nan,nan,nan,nan,nan,nan,nan
-0.5930971452280095,nan,nan,4.986462215710996e-09,2.2304290377981247e-10,7.700673704473624e-13,2.0424922934836021e-13,2.570313556051766e-13,2.689780009502976e-13,5.21172193076272e-09,nan,nan,nan,nan,nan,nan,1.7502325872653221e-07,1.7340959929924307e-07,9.90017259158453e-10,4.4638621946899166e-11,2.6020470713114834e-11,1.817009501981991e-11,1.3866023405145674e-11
-0.5451177099817678,nan,nan,4.678248953205959e-09,3.5029128030031676e-10,2.0313068834340535e-12,1.1680304348115073e-13,1.4817456548844977e-13,2.2870403101982294e-13,5.031787232465857e-09,nan,nan,nan,nan,nan,nan,1.977672235940758e-07,1.956100138663084e-07,1.514383017568168e-09,5.78141583635486e-11,2.5506162904036583e-11,1.760731913244843e-11,1.3598196736093942e-11
-0.5209978429709246,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.385995328097606e-07,7.006120568605103e-10,3.969365299881275e-09,1.4627901632270556e-08,8.046759255777934e-08,1.5446463341536743e-07,nan,nan,nan,nan,nan,nan,nan
-0.49999998392243133,6.580419128200327e-05,0.0004935314346150244,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.4968779455674322,nan,nan,4.30268523552037e-09,5.629809786455865e-10,3.446903808455985e-12,1.368321439496702e-13,2.2410324227089659e-13,2.2169319246607537e-13,4.870452082259437e-09,nan,nan,nan,nan,nan,nan,2.2792716878953418e-07,2.2483936043401164e-07,2.414744614768614e-09,7.888287110508601e-11,2.6855839782217272e-11,1.8397114334072116e-11,1.4620969764565678e-11
-0.4483666805493666,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.913382081942421e-07,7.327453167331491e-10,3.2469213802916773e-09,1.1515918384249008e-08,6.120340459236568e-08,1.1276304063695841e-07,nan,nan,nan,nan,nan,nan,nan
-0.44836667611410747,nan,nan,4.010960701244563e-09,9.011698836410574e-10,4.78409264590771e-12,1.9226746770355195e-13,7.230635871447601e-13,2.355776071643411e-13,4.918853213751763e-09,nan,nan,nan,nan,nan,nan,2.578610706645302e-07,2.5334688821999046e-07,3.812163698171121e-09,1.0968434852684565e-10,2.7809112550118457e-11,2.411022367092121e-11,1.6107439019331112e-11
-0.4000000067447361,6.257825253856373e-05,0.00046933689403922806,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.39957086310574885,nan,nan,5.5429250705035935e-09,1.461811948327006e-09,8.511343092427756e-12,3.173332388332784e-13,1.1359412544235531e-12,1.9968496533207585e-13,7.0157802130531094e-09,nan,nan,nan,nan,nan,nan,2.954036560969215e-07,2.8853431414197456e-07,6.094441905476323e-09,1.7162936787884167e-10,3.037145007024154e-11,2.6764619880065956e-11,1.6798615653001425e-11
-0.37502754323655363,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.35581653772078e-07,2.000543409488308e-09,5.5401839002423525e-09,1.9144582704030383e-08,9.630295565774899e-08,1.8901697162557756e-07,nan,nan,nan,nan,nan,nan,nan
-0.35048423236922216,nan,nan,4.114611615727095e-09,2.3457646055698382e-09,1.7755756414483058e-11,4.862554492712933e-13,4.1987691481814313e-13,1.7669042977437398e-13,6.480044765486665e-09,nan,nan,nan,nan,nan,nan,3.239039023109936e-07,3.132738834652437e-07,9.74051716638571e-09,3.048300881094386e-10,3.3993156680234235e-11,2.1360051708300973e-11,1.68239039856201e-11
-0.30111279895518206,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6551610160996113e-07,1.8864651753667807e-09,3.778541121898392e-09,1.1932126020717285e-08,5.661316140032785e-08,1.0506931970768694e-07,nan,nan,nan,nan,nan,nan,nan
-0.30111278848428474,nan,nan,3.0081703299497996e-09,3.772170153850552e-09,3.5981549865667424e-11,9.637942178053742e-13,1.134625925037556e-12,1.6847549978545423e-13,6.8193863426818815e-09,nan,nan,nan,nan,nan,nan,3.5058114455758366e-07,3.3375332518679414e-07,1.5640246576501234e-08,5.783833536750121e-10,4.618949397417497e-11,2.8785367178820185e-11,1.6240020937123807e-11
-0.3000000050585521,5.989113191328802e-05,0.0004491834893496602,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.2514626585731381,nan,nan,2.372365594145015e-09,6.065484421592473e-09,7.456862100074338e-11,2.256933259631018e-12,3.165478549967019e-12,1.439308862616112e-13,8.518820664919906e-09,nan,nan,nan,nan,nan,nan,3.725660365995022e-07,3.456375287867067e-07,2.512954969259105e-08,1.1440031479504096e-09,7.843780956749477e-11,4.203359502585842e-11,1.627114123630998e-11
-0.22651002130085673,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.955458880281112e-07,6.733972091969125e-09,8.751743489315494e-09,2.2444782030813064e-08,9.264115278952552e-08,1.8576931975749846e-07,nan,nan,nan,nan,nan,nan,nan
-0.20155738303928,nan,nan,1.8531284659081296e-09,9.70623574840988e-09,1.5578372661790241e-10,5.163823670004881e-12,1.2846020491829047e-12,1.0516815058529388e-13,1.17225140379872e-08,nan,nan,nan,nan,nan,nan,3.889608035181662e-07,3.457434554610195e-07,4.023102898824496e-08,2.2947524901373367e-09,1.5839223304075751e-10,2.8319356679177844e-11,1.626234384509651e-11
-0.20000000337236806,5.7812425520291774e-05,0.00043359319140218823,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.1514196077263669,nan,nan,1.3631336611765937e-09,1.559809118433777e-08,3.2547217939062153e-10,1.2505920330218158e-11,1.4982018504854604e-12,9.807125866427813e-14,1.7301676023303687e-08,nan,nan,nan,nan,nan,nan,4.0745563681632135e-07,3.371849346837584e-07,6.470536898979747e-08,4.670244489883596e-09,3.6402325728569274e-10,3.37457914881016e-11,1.646792463642857e-11
-0.15141960250414338,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.6102688608927413e-07,6.612734769907483e-09,7.599264289399562e-09,1.4640323941598157e-08,4.973344494956779e-08,1.0135892299195411e-07,nan,nan,nan,nan,nan,nan,nan
-0.10108778645333491,nan,nan,9.108794944845672e-10,2.3982411885656797e-08,6.473884330464552e-10,2.98847558631356e-11,3.6922096694495905e-12,1.579718257504006e-13,2.5575310261120993e-08,nan,nan,nan,nan,nan,nan,4.0436544830668746e-07,2.9405163204416346e-07,9.974668714988486e-08,9.196498182210128e-09,8.569702554195427e-10,5.909059522827122e-11,1.7599411710034084e-11
-0.10000000168618403,5.639596939522983e-05,0.00042296977046422376,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
-0.07583005679629765,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.177211185533487e-06,6.941952641193696e-08,8.273973191590607e-08,1.0684541020931107e-07,2.4297168565865656e-07,5.369894578509421e-07,nan,nan,nan,nan,nan,nan,nan
-0.050572326137243134,nan,nan,1.2943501644288055e-09,7.529230936235848e-08,2.604699821922121e-09,1.446640217678577e-10,1.897200249483679e-11,9.83564886152472e-13,7.935802740669753e-08,nan,nan,nan,nan,nan,nan,8.557519868654013e-07,5.003728280938307e-07,3.133729653542278e-07,3.671001560740133e-08,4.148068005815617e-09,2.6276930159129087e-10,5.029794033641508e-11
-7.479397573779676e-16,5.56784498618221e-05,0.00041758837396366574,4.564653588963868e-10,5.650141779340484e-08,2.4657572438225874e-09,1.6394384674549871e-10,2.14131960278476e-11,1.617880259141326e-12,5.961196738150043e-08,5.936582896380181e-07,2.6264567528692536e-08,3.7998346903908965e-08,4.1559744402191315e-08,6.864762370390777e-08,1.526551888379026e-07,4.752048827954004e-07,1.9911523872015536e-07,2.358269424154152e-07,3.474789166378099e-08,4.751902724348627e-09,3.057203782670352e-10,4.877684369829807e-11
0.043716535928021924,nan,nan,7.635409082140023e-10,1.745704003462876e-07,9.410281201944847e-09,7.394290361399629e-10,1.0583873536798016e-10,1.019371589076759e-11,1.8560436350925738e-07,nan,nan,nan,nan,nan,nan,1.1975607458606092e-06,3.0908577268898807e-07,7.313845110884436e-07,1.3279143610842668e-07,2.16082442380873e-08,1.550867793774307e-09,2.3977277070692486e-10
0.0655748863564684,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4906713862727558e-06,7.321289707142565e-08,1.316757970875429e-07,1.3978922346396412e-07,2.0454810144944252e-07,4.007395822521737e-07,nan,nan,nan,nan,nan,nan,nan
0.08743323728834328,nan,nan,1.4903881166188876e-09,1.1567877651293132e-07,7.522948168517472e-09,6.928784673923253e-10,1.1196919880811264e-10,1.3138690316185024e-11,1.2551473390937384e-07,nan,nan,nan,nan,nan,nan,7.264638133326917e-07,1.094211120322769e-07,4.871700821546252e-07,1.0692018743993227e-07,2.048007144159561e-08,1.6797764878016489e-09,2.7676358365456414e-10
0.10000000168618403,5.56784498618221e-05,0.00041758837396366574,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.1311187809951407,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2308542534588324e-06,5.763174972983418e-08,1.2553063974252653e-07,1.4309109856161125e-07,2.2447525349645596e-07,3.886074804425971e-07,nan,nan,nan,nan,nan,nan,nan
0.13111878529583154,nan,nan,3.976451996278373e-09,1.2828634689473927e-07,1.0067853515761461e-08,1.0974490980010729e-09,2.0040613324613353e-10,2.9455689240672594e-11,1.4366717415956606e-07,nan,nan,nan,nan,nan,nan,8.013808340163556e-07,6.722661908757572e-08,5.49735769517908e-07,1.4677495461295034e-07,3.3276763068450236e-08,3.1602272765328305e-09,5.802861551445031e-10
0.17473893240094185,nan,nan,1.411764698730212e-09,1.2024440039373175e-07,1.1115155673017478e-08,1.4127478859454816e-09,2.8927222236443807e-10,5.1418613336020904e-11,1.3454065639600496e-07,nan,nan,nan,nan,nan,nan,7.714766594158888e-07,2.9160382728496298e-08,5.256784098512063e-07,1.6630050901243158e-07,4.3767853377927944e-08,4.76217242847037e-09,9.812151970983168e-10
0.19650143402922143,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.3060430900321586e-06,5.9139155121809635e-08,1.6042385383832704e-07,2.0679495216115157e-07,3.812001683103882e-07,5.973249324294523e-07,nan,nan,nan,nan,nan,nan,nan
0.20000000337236806,5.639596939522983e-05,0.00042296977046422376,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21826392529826416,nan,nan,4.805432553858297e-10,1.0103140460815139e-07,1.1557907164243323e-08,1.8103318193896333e-09,4.2627256947787583e-10,1.0122694790262784e-10,1.1543940645972754e-07,nan,nan,nan,nan,nan,nan,7.432570065308661e-07,8.789649780989618e-09,4.7424304045830793e-07,1.888623870043702e-07,6.029588406897948e-08,7.781780340342653e-09,1.8558943815471338e-09
0.2616613706405248,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.379175736884149e-07,3.169612622803182e-08,1.1305862695535447e-07,1.7110128128302976e-07,4.062114471807314e-07,5.728482117347438e-07,nan,nan,nan,nan,nan,nan,nan
0.26166137601984174,nan,nan,3.945793313969261e-10,7.035632324409415e-08,9.844540619857308e-09,1.8851825826851435e-09,5.1168575956444e-10,1.563385846135439e-10,8.320048283727169e-08,nan,nan,nan,nan,nan,nan,6.298478376423651e-07,2.746923561898614e-09,3.647780358771412e-07,1.7883586729972454e-07,6.805513644870194e-08,1.0267935892453247e-08,2.8090320889205837e-09
0.3000000050585521,5.7812425520291774e-05,0.00043359319140218823,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3049099131634361,nan,nan,3.6553550008434587e-10,4.134124336393891e-08,7.797553901467015e-09,1.9801064339101656e-09,6.409676019426881e-10,2.775785874440878e-10,5.250046724926063e-08,nan,nan,nan,nan,nan,nan,5.725863124410702e-07,1.167306351554986e-09,2.8122998684032e-07,1.803107098481116e-07,8.480968087553941e-08,1.5291154959025067e-08,4.8764726335481984e-09
0.3264460732622798,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9105569983002535e-07,1.8673631933069115e-08,7.830490323747072e-08,1.327872333478809e-07,3.8116196035593777e-07,4.918176337082766e-07,nan,nan,nan,nan,nan,nan,nan
0.3479822342725177,nan,nan,5.752460410339689e-10,2.705043845606621e-08,6.668297323332584e-09,2.225067467889948e-09,8.409056937613804e-10,5.173953744095299e-10,3.806591070930977e-08,nan,nan,nan,nan,nan,nan,6.374705614955795e-07,2.1838754817773483e-09,2.683012712587972e-07,2.0745587476831992e-07,1.155710471587572e-07,2.4196486821224846e-08,8.846483315669053e-09
0.3908645561285185,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.9119380235805637e-07,1.6374299148806342e-08,5.535984956453775e-08,8.598258092647104e-08,2.481052326193352e-07,2.9234162611655343e-07,nan,nan,nan,nan,nan,nan,nan
0.39086456557637766,nan,nan,7.662966261097641e-10,2.8616651947555246e-08,7.176403627625775e-09,2.8367834195705073e-09,1.1480131615414141e-09,9.574182168666623e-10,4.18428465927091e-08,nan,nan,nan,nan,nan,nan,8.383141287644265e-07,3.685775266281114e-09,3.268886047452478e-07,2.704087107900556e-07,1.6340795723005341e-07,3.7293224544839736e-08,1.5213686746813887e-08
0.4000000067447361,5.989113191328802e-05,0.0004491834893496602,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43354658900122894,nan,nan,1.6449554278643454e-09,5.321757845164921e-08,1.0161536766854125e-08,4.487737090074133e-09,1.7887219871648149e-09,1.8549651660764866e-09,7.380182573247984e-08,nan,nan,nan,nan,nan,nan,1.380201540502102e-06,1.6832058727251272e-08,5.424790244424737e-07,4.347044633002197e-07,2.5909893897401446e-07,6.118945563032521e-08,2.6895373886011402e-08
0.4547783609908198,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0529541392872973e-07,1.9096792168884445e-08,4.1861215471225054e-08,5.830722779849871e-08,1.35584120465136e-07,1.6149343314381636e-07,nan,nan,nan,nan,nan,nan,nan
0.47601014375686646,nan,nan,4.430197042241761e-09,1.0698667249308193e-07,1.475474843167265e-08,6.88079014968176e-09,2.7461875577397557e-09,2.740771751370945e-09,1.3958273343381523e-07,nan,nan,nan,nan,nan,nan,2.1856507793503205e-06,7.427438092013154e-08,9.104398133844356e-07,6.573503806965754e-07,3.615559258828123e-07,8.68062508207712e-08,3.8675174286839134e-08
0.49999998392243133,6.257825253856373e-05,0.00046933689403922806,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.518267876223514,nan,nan,9.651625666827287e-09,1.595789548079259e-07,1.7925566991372717e-08,8.741168064604397e-09,3.6105753716361827e-09,3.0659403294088284e-09,2.039209917901181e-07,nan,nan,nan,nan,nan,nan,2.825798805038333e-06,1.7779028665257762e-07,1.2264376749531654e-06,8.016610094991328e-07,4.078891059237704e-07,1.0029274718958689e-07,4.4541773582188535e-08
0.5182678955449236,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.309520431289915e-07,1.8257782062323987e-08,2.7893107105659374e-08,5.109224925052687e-08,9.09585830599137e-08,1.0408211314174087e-07,nan,nan,nan,nan,nan,nan,nan
0.5602999345252389,nan,nan,1.2940925025764298e-08,1.7835820693443562e-07,1.8541440022039872e-08,9.64189584511525e-09,4.033720893660153e-09,2.9677362209002083e-09,2.2794561927432156e-07,nan,nan,nan,nan,nan,nan,2.974890632779222e-06,2.6617541573424247e-07,1.3025160798834615e-06,8.013170100320861e-07,3.892022124972917e-07,9.958534323672336e-08,4.521684090783127e-08
0.5812149680110245,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6299749203810025e-07,1.8046003071081105e-08,2.340013092242758e-08,5.993480789296338e-08,9.230571000099516e-08,9.414255627405242e-08,nan,nan,nan,nan,nan,nan,nan
0.6000000101171042,6.580419128200327e-05,0.0004935314346150244,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.6021299938622274,nan,nan,1.691188265195822e-08,1.7582721401673897e-07,1.7914376711656057e-08,1.0044435137755101e-08,3.987127425773559e-09,2.8542316984610943e-09,2.2900964008597485e-07,nan,nan,nan,nan,nan,nan,2.8872925093092828e-06,3.262084388915155e-07,1.2443026656792776e-06,7.441970313934018e-07,3.555534102972279e-07,9.637900381119734e-08,4.6271668025281094e-08
0.6437539252020417,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9059772477091054e-07,1.877096542421667e-08,2.2293496462217895e-08,6.712810962627131e-08,9.548958789396248e-08,8.880198207846428e-08,nan,nan,nan,nan,nan,nan,nan
0.6437539368083602,nan,nan,2.116887568989859e-08,1.6600729508276663e-07,1.7071979329631423e-08,1.039462825599497e-08,3.843693602825247e-09,2.7298178346266553e-09,2.2263334041876236e-07,nan,nan,nan,nan,nan,nan,2.722698918382369e-06,3.670100278275623e-07,1.1359337291527758e-06,6.742574409543673e-07,3.218075588765722e-07,9.461459437334606e-08,4.878479989708698e-08
0.6851821059459134,nan,nan,2.520554014312766e-08,1.584904024193091e-07,1.667053851738762e-08,1.124794507428808e-08,3.9426306299228135e-09,2.80818456798693e-09,2.197423472437306e-07,nan,nan,nan,nan,nan,nan,2.6252053118329893e-06,4.1063618284253853e-07,1.0426666066708196e-06,6.225327614803888e-07,3.008776421173963e-07,9.856075848803663e-08,5.499204060915863e-08
0.6999999872947994,6.948540119931821e-05,0.0005211405089948865,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.7058140348561315,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.347810665278225e-07,2.205354042707809e-08,2.486804935907361e-08,8.13365853188302e-08,1.0643606341287164e-07,8.88835465379167e-08,nan,nan,nan,nan,nan,nan,nan
0.7264459701745134,nan,nan,2.9222373935010913e-08,1.5088750921198303e-07,1.6507892653631764e-08,1.283347864555641e-08,4.22364862573844e-09,3.2060926999734877e-09,2.182693478022574e-07,nan,nan,nan,nan,nan,nan,2.5756027540347012e-06,4.684846587933406e-07,9.512729364908351e-07,5.770715098309169e-07,2.8931355577696344e-07,1.0630940301530421e-07,6.462914562684284e-08
0.7675320391977957,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.525167448802989e-07,2.344366333498563e-08,2.4528076214051113e-08,7.730577106607394e-08,9.754267002716486e-08,7.640640910110998e-08,nan,nan,nan,nan,nan,nan,nan
0.767532049825317,nan,nan,3.377637309873471e-08,1.4556023303468297e-07,1.6842782846483276e-08,1.542725865476753e-08,4.704616801203341e-09,4.053194070707512e-09,2.2198227172029227e-07,nan,nan,nan,nan,nan,nan,2.6823430130227003e-06,6.026851249132398e-07,8.810806655750158e-07,5.495134408391558e-07,2.964572410715422e-07,1.1983677902321893e-07,7.794540430834347e-08
0.8000000134894723,7.352653708554679e-05,0.0005514490281416008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.8084918617417938,nan,nan,3.181654708694911e-08,1.3559133878896507e-07,1.6690531204325374e-08,1.7863432451396783e-08,5.108015321514578e-09,5.013429670411579e-09,2.140830772600212e-07,nan,nan,nan,nan,nan,nan,2.80969628807251e-06,7.94950481539813e-07,7.867880644052115e-07,5.120547561440028e-07,3.0422982505623957e-07,1.3123981526877122e-07,8.916669887122334e-08
0.8289046459293323,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.534741087461236e-07,2.4256113939777634e-08,2.4106379346069726e-08,7.186495010404438e-08,8.397986633432407e-08,6.222950532013548e-08,nan,nan,nan,nan,nan,nan,nan
0.8493174651735708,nan,nan,3.5448113499110585e-08,1.3126171701268898e-07,1.7008548000143236e-08,2.0696580483689994e-08,5.666955289601991e-09,6.507686315120616e-09,2.1919517079040764e-07,nan,nan,nan,nan,nan,nan,3.298897863490698e-06,1.2220084841530432e-06,7.373642654841821e-07,5.029529472811115e-07,3.2968177979895204e-07,1.5219799777464762e-07,1.0713410022319267e-07
0.8900414564107594,nan,nan,3.838205459953796e-08,1.279537426753171e-07,1.76363214997828e-08,2.3300473414557282e-08,6.192531838672146e-09,8.110767383516373e-09,2.2487566035189673e-07,nan,nan,nan,nan,nan,nan,3.913427806597242e-06,1.7268912093049455e-06,6.997307866573233e-07,5.04219834917102e-07,3.620844051122015e-07,1.7796356457979617e-07,1.2596781145849196e-07
0.8900414918481308,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.349408934729037e-07,2.4505242045798927e-08,2.2849894998821148e-08,6.204152142885212e-08,6.961320343408469e-08,4.9155490865283374e-08,nan,nan,nan,nan,nan,nan,nan
0.9000000396841451,7.782293501713521e-05,0.000583672012628514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.9306995688300383,nan,nan,3.985717925375009e-08,1.2444342744965163e-07,1.861346904578025e-08,2.5365850160882757e-08,6.6588182026724496e-09,9.53002340099943e-09,2.286289064853659e-07,nan,nan,nan,nan,nan,nan,4.424991012360335e-06,2.098855938911829e-06,6.689846018484961e-07,5.116226258055206e-07,3.9453854806240183e-07,2.070281819239762e-07,1.4250504145919928e-07
0.9509912702992507,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.302905708704425e-07,2.5558729373170745e-08,2.2734817724193658e-08,5.718828509854053e-08,5.908104811144381e-08,3.879061847421822e-08,nan,nan,nan,nan,nan,nan,nan
0.9712829793754377,nan,nan,4.0378732555940024e-08,1.22825916609746e-07,1.988332767798179e-08,2.7250354795946636e-08,7.375377075252417e-09,1.08094154945637e-08,2.338559218496639e-07,nan,nan,nan,nan,nan,nan,4.827048455732407e-06,2.292465060209955e-06,6.628690137218908e-07,5.331842954005033e-07,4.3040149479257986e-07,2.420392925670461e-07,1.585912824468527e-07
0.9999999678448627,8.226332622436983e-05,0.0006169749466827737,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.0118547238801656,nan,nan,4.0158253474012613e-08,1.1974448000531623e-07,2.0548554829910994e-08,2.835627252151387e-08,8.358670102595841e-09,1.1677243196077456e-08,2.354580757967702e-07,nan,nan,nan,nan,nan,nan,5.1381094642961155e-06,2.394600102119636e-06,6.672013885059875e-07,5.543903522894139e-07,4.620747007295089e-07,2.7675931414400603e-07,1.735958856064607e-07
1.01185477108115,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.1491631946983526e-07,2.5029400775393392e-08,2.1095180817581667e-08,4.739781910338256e-08,4.7232139245398055e-08,2.9254302523873035e-08,nan,nan,nan,nan,nan,nan,nan
1.0524031363035504,nan,nan,4.144621641222473e-08,1.1793771875259362e-07,2.1326372470252977e-08,2.937524545701451e-08,9.714888980548599e-09,1.236759531644794e-08,2.4013821662815817e-07,nan,nan,nan,nan,nan,nan,5.684705449358408e-06,2.6989441099835665e-06,6.88848979828702e-07,5.833602943229658e-07,4.999611884818259e-07,3.131054352714264e-07,1.9387663160358704e-07
1.072686841985051,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.1237108467465703e-07,2.5716509268141654e-08,2.0796545491767237e-08,4.255734542090454e-08,3.938968450870942e-08,2.2962734210240205e-08,nan,nan,nan,nan,nan,nan,nan
1.0929705673142485,nan,nan,4.476998374495408e-08,1.1780823537151615e-07,2.2217789110113697e-08,3.001620073367611e-08,1.1286494239111887e-08,1.2686889394873723e-08,2.479002027455945e-07,nan,nan,nan,nan,nan,nan,6.531571760737605e-06,3.3093700606634875e-06,7.195792601592812e-07,6.135033078495408e-07,5.369531799260941e-07,3.434440477957317e-07,2.1750675350758025e-07
1.0999999940395355,8.673269810147112e-05,0.0006504952357610334,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.1335887799137516,nan,nan,4.8081894470474464e-08,1.1861501620067454e-07,2.3181079169934803e-08,3.0363070248627034e-08,1.2908275607117375e-08,1.2635027737997237e-08,2.5553555563217827e-07,nan,nan,nan,nan,nan,nan,7.524368432250472e-06,4.07922226071574e-06,7.565316318730514e-07,6.430338066097569e-07,5.708988425470543e-07,3.682660108168484e-07,2.444595632513156e-07
1.133588816303878,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.806225491844542e-07,2.5094658177052687e-08,1.9481155293166015e-08,3.544996272307293e-08,3.154157773313768e-08,1.7693367439798538e-08,nan,nan,nan,nan,nan,nan,nan
1.1742534606080306,nan,nan,5.187427132027956e-08,1.2080337430575479e-07,2.4978266176758222e-08,3.091177756817204e-08,1.440492565418595e-08,1.2531296233343991e-08,2.655321391310403e-07,nan,nan,nan,nan,nan,nan,8.442871857873011e-06,4.734347458794987e-06,8.063620791997693e-07,6.797703729651046e-07,6.141393109802992e-07,3.9632062393377195e-07,2.748303118100212e-07
1.1946390752498355,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.83085968471192e-07,2.666670024083943e-08,1.985272810234871e-08,3.341714287512203e-08,2.732261985650583e-08,1.4749838103457239e-08,nan,nan,nan,nan,nan,nan,nan
1.2000000202342085,9.11153023543496e-05,0.000683364767657622,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.2150247042116367,nan,nan,5.4216337429454584e-08,1.2152354604014975e-07,2.7248638874297186e-08,3.049742490857336e-08,1.5058204440010297e-08,1.2371857112180872e-08,2.7087776932757174e-07,nan,nan,nan,nan,nan,nan,8.765418033042842e-06,4.843822089332163e-06,8.503824046364825e-07,7.018419024691978e-07,6.570894559763129e-07,4.188409344627165e-07,2.936563017925333e-07
1.255888640017182,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.8115899958692774e-07,2.6195423171890186e-08,1.8556703790102897e-08,2.8152437176287703e-08,2.1990688954561697e-08,1.15485956289938e-08,nan,nan,nan,nan,nan,nan,nan
1.2558886879368834,nan,nan,6.655899191435357e-08,1.2501064016892873e-07,3.147958421904531e-08,3.047722713907846e-08,1.5354549232340885e-08,1.3472266208540188e-08,2.9276375131726867e-07,nan,nan,nan,nan,nan,nan,9.8164940815148e-06,5.4730599684971344e-06,9.466348202187657e-07,7.452984042745485e-07,7.338650835053343e-07,4.6018470296147445e-07,3.217746197277174e-07
1.2968880565542924,nan,nan,6.71184736647194e-08,1.280280227776311e-07,3.5023613571004883e-08,2.8476139296696075e-08,1.4825299129968782e-08,1.4426097388405228e-08,2.984999875193843e-07,nan,nan,nan,nan,nan,nan,9.721320753615585e-06,5.148725793327854e-06,9.898833869847818e-07,7.542630529876971e-07,7.86116099361063e-07,4.801185217424061e-07,3.391076688112471e-07
1.3000000464288812,9.529763045110375e-05,0.000714732228383278,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.317465048892116,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6658692402858563e-07,2.5412786036431498e-08,1.6853502006727235e-08,2.3617344609507468e-08,1.727335092278981e-08,8.477906796209212e-09,nan,nan,nan,nan,nan,nan,nan
1.3380420247190878,nan,nan,6.664265776003931e-08,1.332497341489492e-07,3.8779961255381815e-08,2.6344107222217024e-08,1.4329049766679537e-08,1.5867391282142553e-08,3.064336012393302e-07,nan,nan,nan,nan,nan,nan,9.610270260259607e-06,4.853357120353179e-06,1.0064212320139084e-06,7.612717914597738e-07,8.242905417988829e-07,4.87668676739516e-07,3.6148050238122735e-07
1.379350881609131,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.597362438813933e-07,2.5459726987040952e-08,1.5507649464840603e-08,2.0017017847111204e-08,1.4149786135185364e-08,6.223751227606026e-09,nan,nan,nan,nan,nan,nan,nan
1.379350886533135,nan,nan,6.576101588308814e-08,1.411274180977862e-07,4.354859029881384e-08,2.4951825597060082e-08,1.4156347669966918e-08,1.8009390009220825e-08,3.200669655495396e-07,nan,nan,nan,nan,nan,nan,9.561122974113859e-06,4.601820978203917e-06,1.033108104780492e-06,7.779220097785394e-07,8.503530968016616e-07,4.907036093689576e-07,3.871967205274029e-07
1.3999999745895988,9.917136182480248e-05,0.0007437852136860186,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.4208577769367319,nan,nan,6.261388651746916e-08,1.4631407939538155e-07,4.846781827806471e-08,2.4411255949916234e-08,1.36524122460494e-08,2.0725438604528618e-08,3.306143849121676e-07,nan,nan,nan,nan,nan,nan,9.445098593616193e-06,4.352762985760512e-06,1.063402692069302e-06,7.790367054972904e-07,8.548422805735327e-07,4.885153687510315e-07,4.051031118482798e-07
1.4417020768650934,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.3542848530910188e-07,2.4579327075099198e-08,1.3668762303319322e-08,1.659257889276774e-08,1.1066160933811717e-08,4.193765966917049e-09,nan,nan,nan,nan,nan,nan,nan
1.4625463242593564,nan,nan,5.990136955787192e-08,1.515566997076925e-07,5.3821880190378905e-08,2.5237385614229796e-08,1.3006420765676188e-08,2.470746125281436e-08,3.4507028058207137e-07,nan,nan,nan,nan,nan,nan,9.47261179601855e-06,4.224607663912532e-06,1.1126125595713102e-06,7.784482059022961e-07,8.588269053646865e-07,4.870861908398092e-07,4.227583322380211e-07
1.5000000007842718,0.0001026361703881489,0.0007697712779111167,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.5044490757741427,nan,nan,5.956725769797278e-08,1.5514267636969877e-07,5.78240725769868e-08,2.5836256821361932e-08,1.3106962512036706e-08,2.9228401937587288e-08,3.5907565275103517e-07,nan,nan,nan,nan,nan,nan,9.404425120399682e-06,4.103443658571752e-06,1.1454151421565126e-06,7.655309545229295e-07,8.457374062431961e-07,4.7614665975302e-07,4.2869355287298294e-07
1.504449092964449,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.3189973726334747e-07,2.6937651301128144e-08,1.3632469722307576e-08,1.5688256331931453e-08,9.875309183587579e-09,3.1780768609723466e-09,nan,nan,nan,nan,nan,nan,nan
1.5465615219191502,nan,nan,7.642061583934663e-08,1.6421724983070114e-07,6.381445266610346e-08,2.69021915304358e-08,1.611928270739154e-08,3.520999507949269e-08,4.0222083896891626e-07,nan,nan,nan,nan,nan,nan,1.0280407664428285e-05,4.6550047559830485e-06,1.24005300698771e-06,7.920176494267984e-07,8.570996768988318e-07,4.927872272361252e-07,4.535197717118797e-07
1.567723978521615,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0537693329172042e-07,2.6824562992465625e-08,1.2538184626225161e-08,1.3711206378447138e-08,7.947055353859392e-09,2.2169187959813943e-09,nan,nan,nan,nan,nan,nan,nan
1.5888864076451252,nan,nan,8.499821709639052e-08,1.7200606771251005e-07,6.60125508742246e-08,2.6415687983774124e-08,1.9179535656499666e-08,3.821782222116334e-08,4.257376056976171e-07,nan,nan,nan,nan,nan,nan,1.0206157826947278e-05,4.480340234186567e-06,1.281940289904366e-06,8.010526521173429e-07,8.320643237653222e-07,5.046769803167784e-07,4.635895866797598e-07
1.6000000269789445,0.00010560232396550851,0.0007920174297413137,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.631433128479081,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1594841996395585e-07,3.120872517785456e-08,1.3620672690563507e-08,1.4188970712661074e-08,7.550584076761551e-09,1.889969883858648e-09,nan,nan,nan,nan,nan,nan,nan
1.631433144211769,nan,nan,9.383840458197819e-08,1.8058398351249862e-07,6.67164726088477e-08,2.5853618710228625e-08,2.084573099041003e-08,3.751512427153662e-08,4.425984389539397e-07,nan,nan,nan,nan,nan,nan,1.0021092292416845e-05,4.253486984658515e-06,1.296537277807831e-06,8.063178018729188e-07,8.048027086017301e-07,5.168761052760943e-07,4.756803952709196e-07
1.6741827130317688,nan,nan,1.0562437824145782e-07,1.9137270365017244e-07,6.725886608647208e-08,2.6513217410403345e-08,2.0898482316578168e-08,3.3838319502071144e-08,4.615217431354636e-07,nan,nan,nan,nan,nan,nan,1.0017486044765451e-05,4.165766843054907e-06,1.3098420050667796e-06,8.13040877033598e-07,7.892468964094947e-07,5.280160113675467e-07,4.950150692090198e-07
1.6956594076662475,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0365134271777289e-07,3.187691336283819e-08,1.3170604625707783e-08,1.3081315337256864e-08,6.298715341396364e-09,1.4563941612589537e-09,nan,nan,nan,nan,nan,nan,nan
1.699999955139662,0.00010799299489915655,0.0008099474617436741,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.7171360944446765,nan,nan,1.4228402407654744e-07,2.054650210212251e-07,6.89722843679526e-08,2.9676286471007443e-08,2.1001902364277977e-08,3.14965623049687e-08,5.159477048368958e-07,nan,nan,nan,nan,nan,nan,1.096923369911609e-05,4.757147765825838e-06,1.3890827220400583e-06,8.51114550763574e-07,8.00041405654907e-07,5.47240119444078e-07,5.274988657770292e-07
1.760271622946388,nan,nan,1.5999953667564521e-07,2.1011941097001145e-07,6.508412828712893e-08,3.217544096690261e-08,2.0483006164984274e-08,2.88978175826113e-08,5.359911066911924e-07,nan,nan,nan,nan,nan,nan,1.1171204224540637e-05,4.843689063823573e-06,1.404146566591462e-06,8.599309427583091e-07,7.932369492625225e-07,5.516372203301035e-07,5.343776550399428e-07
1.760271702767781,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.326773281253895e-07,3.844217079649728e-08,1.5160966597046752e-08,1.4232813835547168e-08,6.3449633635819514e-09,1.3682516356461046e-09,nan,nan,nan,nan,nan,nan,nan
1.8000000793682902,0.0001097462545820294,0.0008230969093652204,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.8035747895115302,nan,nan,1.7618517798368204e-07,2.135743298338895e-07,6.03368082608111e-08,3.372339593627172e-08,1.9860919963407077e-08,2.6896656836681833e-08,5.514912488538395e-07,nan,nan,nan,nan,nan,nan,1.1269437699889989e-05,4.859135663081649e-06,1.4183696722811103e-06,8.638748073262818e-07,7.837431635963613e-07,5.601477450712335e-07,5.38120112567442e-07
1.8252979932670055,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.427728211076383e-07,4.105041686867503e-08,1.5564528551440716e-08,1.408409198312318e-08,5.715353321799637e-09,1.154066823644517e-09,nan,nan,nan,nan,nan,nan,nan
1.8470210856512974,nan,nan,2.26909017751152e-07,2.3182888310266495e-07,5.886268762470939e-08,3.6186862643087975e-08,2.0235259199404148e-08,2.674001396779304e-08,6.224792599286966e-07,nan,nan,nan,nan,nan,nan,1.2350187031039238e-05,5.487035576408625e-06,1.5449308060655855e-06,9.144043317994764e-07,8.107503422237739e-07,5.864725311044914e-07,5.763995041604614e-07
1.8905820815186751,nan,nan,2.526707517068103e-07,2.493343991433334e-07,5.749730949118561e-08,3.942711776295173e-08,2.069305197124519e-08,2.6818708575886954e-08,6.677446284138018e-07,nan,nan,nan,nan,nan,nan,1.30220521744991e-05,5.682477649120113e-06,1.6756635128626483e-06,9.788156695630017e-07,8.477357508580837e-07,6.161141403336747e-07,6.332843315607807e-07
1.890582141373569,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.1927515771430536e-07,5.7737033279473416e-08,2.1136183567377006e-08,1.8294272469979446e-08,6.969601827041624e-09,1.3156578912932771e-09,nan,nan,nan,nan,nan,nan,nan
1.9000000075290078,0.00011081671921972135,0.0008311253941479101,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.9342352293039624,nan,nan,3.338011816992319e-07,2.6867545093019814e-07,6.153408031480214e-08,4.827416997452509e-08,2.2604065640271612e-08,2.9462635427234558e-08,7.872134704933279e-07,nan,nan,nan,nan,nan,nan,1.5129685047496106e-05,6.742255705401821e-06,1.9092911202131436e-06,1.1349738623248092e-06,9.429740632607828e-07,6.906143222162136e-07,7.367458799961389e-07
1.9560863779582456,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.2229747764339387e-07,6.048309839162245e-08,2.1333589866217908e-08,1.7757899237711194e-08,6.2985166515502825e-09,1.1296854084258673e-09,nan,nan,nan,nan,nan,nan,nan
1.9779373940668608,nan,nan,3.515072508332844e-07,2.465740753771512e-07,5.706832024727304e-08,5.290455012891906e-08,2.1980315051151628e-08,2.754133219476195e-08,7.810801567828922e-07,nan,nan,nan,nan,nan,nan,1.5056716759095974e-05,6.661452811880366e-06,1.8978093824684664e-06,1.1411405628684658e-06,9.470827490385541e-07,7.027529970538209e-07,7.503001333031446e-07
1.9999999356897253,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.0216511268364754,nan,nan,5.503864845428463e-07,3.190784380890825e-07,7.268109302836737e-08,7.828470612125017e-08,3.226151456000164e-08,3.406841821944183e-08,1.1196989711621111e-06,nan,nan,nan,nan,nan,nan,2.0792787203027177e-05,9.198741553791042e-06,2.64217849399739e-06,1.5578788863488535e-06,1.3406457629356422e-06,9.815070295799703e-07,1.0381475108053725e-06
2.021651199075862,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.563808185677429e-07,1.0874793601563722e-07,3.7005735698789786e-08,2.942198050556466e-08,9.948905923889324e-09,1.7049818400018717e-09,nan,nan,nan,nan,nan,nan,nan
2.0653689770322097,nan,nan,6.519838117218884e-07,3.0095344262088076e-07,7.110686437326018e-08,7.975093644007708e-08,3.4335385556618175e-08,3.286715799836731e-08,1.2055022959246448e-06,nan,nan,nan,nan,nan,nan,2.062083578495974e-05,9.056304358724814e-06,2.6565688727555964e-06,1.5318663248699519e-06,1.3555687693425036e-06,9.695176858330534e-07,1.0329382840358465e-06
2.087227971774189,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.365147104979246e-07,1.4711162713458308e-07,4.839507020992111e-08,3.729845668215241e-08,1.1783586593747192e-08,1.9470798749290492e-09,nan,nan,nan,nan,nan,nan,nan
2.1000000599183535,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.109086827227944,nan,nan,8.264624464438288e-07,3.1079231552797356e-07,8.202964698371816e-08,8.812162950385926e-08,3.801922311754868e-08,3.797901961180038e-08,1.4247726227699514e-06,nan,nan,nan,nan,nan,nan,2.2291346126236637e-05,9.614046719334388e-06,2.9251436736561313e-06,1.6566240156412642e-06,1.479708994706175e-06,1.0715611528507408e-06,1.1054006274475435e-06
2.152805020413294,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.215546732339435e-07,1.7230573409666496e-07,5.4779738822534327e-08,3.9917302509349693e-08,1.223560168080449e-08,1.9600228929735363e-09,nan,nan,nan,nan,nan,nan,nan
2.152805069559499,nan,nan,1.0344991823914548e-06,3.21797937079694e-07,9.485744305336806e-08,9.738716955045919e-08,4.2907340039321973e-08,4.483661450704782e-08,1.684183452162546e-06,nan,nan,nan,nan,nan,nan,2.4482636139418042e-05,1.0306395928124622e-05,3.227249295801815e-06,1.7940305829533577e-06,1.6754301294239135e-06,1.252143609654865e-06,1.1879669435074548e-06
2.1965231158231435,nan,nan,1.191846321296445e-06,3.129996108104668e-07,1.019999664332409e-07,9.840333829056422e-08,4.435430245794642e-08,4.728638923531426e-08,1.8456975558831573e-06,nan,nan,nan,nan,nan,nan,2.513631645357135e-05,1.0422463624082858e-05,3.2995637639106253e-06,1.8134431401346476e-06,1.775411340165936e-06,1.3377383757960455e-06,1.2019773013225298e-06
2.199999988079071,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.218382206837934,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0178792663126966e-06,2.1775429333873746e-07,6.706149605454308e-08,4.7141333013067596e-08,1.36155455247793e-08,2.0862493272086455e-09,nan,nan,nan,nan,nan,nan,nan
2.2402413581546985,nan,nan,1.4337092895320384e-06,3.3370725341983874e-07,1.2227415952470824e-07,1.0352566362510303e-07,4.8121073806886925e-08,5.1415616194252156e-08,2.1436199147378395e-06,nan,nan,nan,nan,nan,nan,2.711853103745879e-05,1.115498886047418e-05,3.6106508010092375e-06,1.9647745011589804e-06,1.9064979694203814e-06,1.4586498075102163e-06,1.2825620123091847e-06
2.2839593915970284,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2769023465538e-06,2.7929390018109667e-07,8.293041567926354e-08,5.51801612883017e-08,1.5364639561465265e-08,2.2739398820241684e-09,nan,nan,nan,nan,nan,nan,nan
2.283959404418343,nan,nan,1.7848847873122098e-06,3.8642543320626634e-07,1.604403825791637e-07,1.1885239647830017e-07,5.8132841132865106e-08,5.891303575003116e-08,2.6192341175765667e-06,nan,nan,nan,nan,nan,nan,3.015537000196677e-05,1.2287389808622273e-05,4.070724615466815e-06,2.227225669550355e-06,2.0906075081547687e-06,1.6423018212004934e-06,1.4515710113890363e-06
2.2999999162397886,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.3276774506819877,nan,nan,2.182944272755864e-06,4.4087703472561353e-07,2.0867785726886495e-07,1.4272484954971897e-07,7.511309119710496e-08,6.440342718560466e-08,3.1674713692500085e-06,nan,nan,nan,nan,nan,nan,3.3223948084923324e-05,1.3384758106060008e-05,4.443990251385328e-06,2.515538968806403e-06,2.258795513061632e-06,1.828386313669924e-06,1.6665436823950944e-06
2.34953658164665,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6457582970350913e-06,3.63886265497731e-07,1.0438935853236408e-07,6.641884435894094e-08,1.7497093620738713e-08,2.5329215920556106e-09,nan,nan,nan,nan,nan,nan,nan
2.3713956930135427,nan,nan,2.611213479747431e-06,4.7677299542946917e-07,2.541294354764345e-07,1.7022430563869746e-07,9.022511382320733e-08,6.845968486727217e-08,3.730023729148855e-06,nan,nan,nan,nan,nan,nan,3.606797070951297e-05,1.430981582350424e-05,4.796190126892999e-06,2.8160311247768923e-06,2.4364982444681274e-06,2.0334467672552333e-06,1.823055555681537e-06
2.400000040468417,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.4151137392771873,nan,nan,3.121702154114656e-06,5.209489307029993e-07,2.9345860064696285e-07,2.0381238964833777e-07,1.00794860274241e-07,7.642020170246983e-08,4.3838701838221425e-06,nan,nan,nan,nan,nan,nan,3.906053289272866e-05,1.5173836665725862e-05,5.31365973636086e-06,3.0945320463526255e-06,2.66723999155837e-06,2.297726927307699e-06,1.908592562768579e-06
2.415113770359991,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.011149563511816e-06,4.5265117311104135e-07,1.24914592768863e-07,7.500832264456398e-08,1.897605132911714e-08,2.700848145222353e-09,nan,nan,nan,nan,nan,nan,nan
2.4588319816087423,nan,nan,3.690181677568167e-06,5.988082414408696e-07,3.313431680019849e-07,2.4968113362971175e-07,1.1252590491277636e-07,8.58366718253394e-08,5.1416992003751e-06,nan,nan,nan,nan,nan,nan,4.262495961731791e-05,1.6081948828701112e-05,6.018830326094893e-06,3.448828306389514e-06,2.932644123462542e-06,2.592420318082178e-06,2.023142884733618e-06
2.4806909558652688,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.540938310644727e-06,5.765832758309629e-07,1.5327492879682084e-07,8.764107741075314e-08,2.0885553739705898e-08,2.925449479653733e-09,nan,nan,nan,nan,nan,nan,nan
2.4999999686291345,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.502550027872387,nan,nan,4.394254829934824e-06,7.129142675876403e-07,3.7920352182688735e-07,3.0445498713401145e-07,1.274834896147229e-07,9.87015683113869e-08,6.095843912893086e-06,nan,nan,nan,nan,nan,nan,4.710305966298294e-05,1.7433388637080844e-05,6.813481101936669e-06,3.838920901996796e-06,3.2082607704215713e-06,2.8685784527244543e-06,2.247283401798727e-06
2.5462680741360315,nan,nan,5.29748046386597e-06,8.218537804328084e-07,4.2985155936628224e-07,3.563685401315389e-07,1.4071806963468768e-07,1.2314918727922036e-07,7.252060800724572e-06,nan,nan,nan,nan,nan,nan,5.255023858142669e-05,1.9465506764015338e-05,7.684156135633536e-06,4.24120188511166e-06,3.535735336671326e-06,3.091477033311211e-06,2.527189038935289e-06
2.546268146243025,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.1282479927061815e-06,7.172947363399958e-07,1.8311020369639849e-07,9.856198217530921e-08,2.2441011569128405e-08,3.122906277712105e-09,nan,nan,nan,nan,nan,nan,nan
2.5899863164675865,nan,nan,6.3092875462668495e-06,9.201455605077562e-07,4.780683226885959e-07,3.9854425247029745e-07,1.5241288258368582e-07,1.433539913420455e-07,8.492594920540881e-06,nan,nan,nan,nan,nan,nan,5.8350844116412635e-05,2.1658414161663127e-05,8.414160455528878e-06,4.6797297307858775e-06,3.921910225239759e-06,3.3835820808118395e-06,2.8070474183059405e-06
2.6000000928577625,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.61184533728193,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.911488605644119e-06,8.990404544115602e-07,2.2066725728940848e-07,1.1279158093449642e-07,2.408569744430367e-08,3.3524868320340984e-09,nan,nan,nan,nan,nan,nan,nan
2.633704362731231,nan,nan,7.474538976790503e-06,1.0231976033230502e-06,5.224737444792996e-07,4.326205317126242e-07,1.5584851293240957e-07,1.555341661475378e-07,9.864765872073064e-06,nan,nan,nan,nan,nan,nan,6.41207916127822e-05,2.3673814680531185e-05,8.907471060627525e-06,5.203834770408578e-06,4.421036296678838e-06,3.7388632651001116e-06,3.033702701039934e-06
2.677422521277398,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.761240596667691e-06,1.1022045771583664e-06,2.5959985188239245e-07,1.2472321957124262e-07,2.5351064483880952e-08,3.519876526932964e-09,nan,nan,nan,nan,nan,nan,nan
2.677422605062786,nan,nan,8.805600673354919e-06,1.1305840440344232e-06,5.472664280793096e-07,4.757994635376285e-07,1.7754176579056405e-07,1.818293145530736e-07,1.1428782749476863e-05,nan,nan,nan,nan,nan,nan,6.979899470809704e-05,2.5626282726183023e-05,9.395897504660698e-06,5.613554836166806e-06,4.897488439251089e-06,4.049815427205925e-06,3.37226006250411e-06
2.70000002101848,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.7211406513264307,nan,nan,1.0126820221346103e-05,1.269342502248909e-06,5.970471380595241e-07,5.450835074372094e-07,2.1405798237127263e-07,1.994805416125936e-07,1.307653871827983e-05,nan,nan,nan,nan,nan,nan,7.569949132833953e-05,2.7281006391735047e-05,9.843663140351605e-06,6.075603307564805e-06,5.468144585044303e-06,4.444450020833254e-06,3.8060535172874225e-06
2.7429997094623824,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.898601029260123e-06,1.3671007678972768e-06,3.093074867410725e-07,1.4074087423175647e-07,2.6772851893415237e-08,3.701119012341391e-09,nan,nan,nan,nan,nan,nan,nan
2.7648586975900753,nan,nan,1.1458564488558882e-05,1.4328940728740503e-06,7.069630152670564e-07,6.223632800283096e-07,2.374329930169526e-07,2.013346862281464e-07,1.4799050842055033e-05,nan,nan,nan,nan,nan,nan,8.16909391999843e-05,2.8221064897354753e-05,1.0053342144072809e-05,6.7537941980035516e-06,6.3214187289480614e-06,5.0173546907334714e-06,4.231982973314986e-06
2.7999999491791976,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.8085768937837314,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.1341974816882e-06,1.6594581526779442e-06,3.6033059394944493e-07,1.5384982413468154e-07,2.7779775958161988e-08,3.804706847112188e-09,nan,nan,nan,nan,nan,nan,nan
2.8085769399216303,nan,nan,1.3064867284294539e-05,1.6429444100387811e-06,8.245049876592132e-07,6.909855945740247e-07,2.635159153340163e-07,2.2145038585892466e-07,1.6876081144513793e-05,nan,nan,nan,nan,nan,nan,8.844262460276692e-05,2.9089271724610185e-05,1.045777198109552e-05,7.468298726755235e-06,7.276236709215028e-06,5.593722415672739e-06,4.68602279558648e-06
2.852294986185275,nan,nan,1.4938755382661573e-05,1.8748514102100938e-06,9.323403942168637e-07,7.291321034588404e-07,2.9723678047181974e-07,2.667468793983825e-07,1.9257173833853533e-05,nan,nan,nan,nan,nan,nan,9.612392887539669e-05,3.057674022916029e-05,1.1139160423707668e-05,8.156413077548024e-06,7.951229138419943e-06,6.164621082413462e-06,5.134721856477263e-06
2.874154086368722,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.750105819537448e-06,2.033203803776166e-06,4.2411804067971657e-07,1.711079320035761e-07,2.890187564050071e-08,3.9274576258231325e-09,nan,nan,nan,nan,nan,nan,nan
2.89601322851683,nan,nan,1.6632594415360425e-05,2.063564029619725e-06,1.112059873196848e-06,7.88587151559375e-07,3.544033270740349e-07,3.290212924634031e-07,2.1572838230560964e-05,nan,nan,nan,nan,nan,nan,0.00010496645988854649,3.216882411026883e-05,1.1926511193749109e-05,9.23370696783618e-06,8.589604145586148e-06,6.95785832303137e-06,5.726636478813564e-06
2.900000073407826,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.93973127372357,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.045147485280698e-05,2.436850111123566e-06,4.882754251183575e-07,1.846095366757742e-07,2.9627034445247146e-08,3.9813013012795205e-09,nan,nan,nan,nan,nan,nan,nan
2.9397312747804745,nan,nan,1.8142932009360354e-05,2.2577260783220008e-06,1.3149771521184694e-06,9.177131839905465e-07,4.375154149628109e-07,3.656850861611543e-07,2.3769388090508927e-05,nan,nan,nan,nan,nan,nan,0.00011452875529438393,3.360415926394849e-05,1.2618049843602138e-05,1.0353415353557259e-05,9.370684227526654e-06,7.917396883013225e-06,6.426104460277881e-06
2.9834493210441186,nan,nan,2.0284877531938625e-05,2.760710688080409e-06,1.5131675159877033e-06,1.0429878989775238e-06,5.281281764847984e-07,3.839979168995465e-07,2.6851522879320815e-05,nan,nan,nan,nan,nan,nan,0.0001252356501643541,3.544718177742736e-05,1.3689815318774566e-05,1.1099505206850958e-05,1.0175147081619082e-05,8.859925549694597e-06,7.23685370237342e-06
3.0000000015685435,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.005308458413078,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2622199929329077e-05,2.9432983152285348e-06,5.667506989967151e-07,2.0239628433698992e-07,3.052027344433736e-08,4.095345081288767e-09,nan,nan,nan,nan,nan,nan,nan
3.027167563375674,nan,nan,2.2933148429023242e-05,3.3768734440356898e-06,1.658000618458708e-06,1.155827958501915e-06,6.395723641477876e-07,4.1152472359404957e-07,3.052699929297129e-05,nan,nan,nan,nan,nan,nan,0.00013660770929660188,3.7746335817777124e-05,1.5065718702481662e-05,1.170796752822506e-05,1.1009234818896101e-05,9.716333492126978e-06,7.924042480836513e-06
3.0708856096393182,nan,nan,2.5474233019951872e-05,3.92719289254837e-06,1.6931399780423947e-06,1.2991040647739214e-06,7.561930456160258e-07,4.4377251430059015e-07,3.396559734982926e-05,nan,nan,nan,nan,nan,nan,0.00014805716168031713,3.998741254489584e-05,1.6243048956456964e-05,1.2767327096816079e-05,1.1766576981598562e-05,1.0682360812459743e-05,8.454991809064024e-06
3.0708856445203514,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4786611419355787e-05,3.4602441826150974e-06,6.414161875854302e-07,2.1502978684820202e-07,3.101015310912322e-08,4.276004725813833e-09,nan,nan,nan,nan,nan,nan,nan
3.099999929729261,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.1146038519708736,nan,nan,2.789838597309399e-05,4.562065901651022e-06,1.7459186763966072e-06,1.5260578677100032e-06,9.081251222784203e-07,5.471533618781726e-07,3.758970609988942e-05,nan,nan,nan,nan,nan,nan,0.00016200236553198672,4.240146320171281e-05,1.7575135156349414e-05,1.4233894463143619e-05,1.2844037786873305e-05,1.1936515711974892e-05,9.442704293382576e-06
3.136462832200869,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.756763119708645e-05,4.112383531128757e-06,7.33795902845466e-07,2.325280574428491e-07,3.17147876360544e-08,4.464495449839034e-09,nan,nan,nan,nan,nan,nan,nan
3.158321898234518,nan,nan,3.0023556199682005e-05,5.120698008432406e-06,1.952748491288625e-06,1.7792535789348555e-06,1.084442359783729e-06,7.171038910144448e-07,4.115279417763759e-05,nan,nan,nan,nan,nan,nan,0.00017847749582239767,4.4990529682204024e-05,1.9103406852860846e-05,1.579156357727829e-05,1.4153519524148458e-05,1.3565804899482275e-05,1.0752213314631707e-05
3.200000053957889,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.2020399444981624,nan,nan,3.2340625640000234e-05,5.577693019020534e-06,2.263034173091955e-06,1.9821642707713e-06,1.2524345791472245e-06,8.499961280849832e-07,4.482684662672672e-05,nan,nan,nan,nan,nan,nan,0.0001947119099397601,4.731760116934635e-05,2.023768582822615e-05,1.7591189938472104e-05,1.5742716341856007e-05,1.4851950843212665e-05,1.1875995800190735e-05
3.202040019375662,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0234199946332874e-05,4.758101390311057e-06,8.194499188678558e-07,2.44185492911663e-07,3.201592548182494e-08,4.658275299477042e-09,nan,nan,nan,nan,nan,nan,nan
3.2457581868297174,nan,nan,3.510176797577309e-05,6.205648032654188e-06,2.600196277327465e-06,2.20900097338928e-06,1.4069906035629433e-06,9.265800774095509e-07,4.914506675271398e-05,nan,nan,nan,nan,nan,nan,0.0002104745329802473,4.953522838188224e-05,2.1109709871485023e-05,1.892713268848629e-05,1.7720310343681278e-05,1.588921507563541e-05,1.3045460280237352e-05
3.2676172110024924,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.3593283202028844e-05,5.561769798176177e-06,9.239597761708746e-07,2.606439832948063e-07,3.247792548073192e-08,4.857222176993266e-09,nan,nan,nan,nan,nan,nan,nan
3.289476429161273,nan,nan,3.767869214678094e-05,7.084262568310261e-06,2.962883914950845e-06,2.244371641452239e-06,1.6916767028724266e-06,9.980285685942077e-07,5.3544558995296673e-05,nan,nan,nan,nan,nan,nan,0.00022923400462989896,5.187810722684928e-05,2.2807417620297536e-05,2.034148663798886e-05,1.9751237755504365e-05,1.751342888857861e-05,1.470286952846638e-05
3.300000178186517,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.333194396965458,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6537359523583237e-05,6.290125881502676e-06,1.0120790971072423e-06,2.692773507924577e-07,3.24388454486967e-08,5.0973845085310745e-09,nan,nan,nan,nan,nan,nan,nan
3.3331944754249174,nan,nan,3.995828978089412e-05,7.78795734253814e-06,3.2107039499720637e-06,2.283241119944196e-06,2.0687675451215783e-06,1.1077575772085232e-06,5.7453546381035576e-05,nan,nan,nan,nan,nan,nan,0.0002503696877927811,5.45314626778457e-05,2.507950623898087e-05,2.2116305032151254e-05,2.1538456284536145e-05,1.967311549448333e-05,1.6532866274006152e-05
3.3769125216885616,nan,nan,4.207284986926916e-05,8.540757295130132e-06,3.6019656848194294e-06,2.5048227271428048e-06,2.45094378684542e-06,1.2593666211411205e-06,6.149750158283497e-05,nan,nan,nan,nan,nan,nan,0.0002716697494401431,5.7356026822760184e-05,2.739523121755512e-05,2.3922857359388612e-05,2.316591287015535e-05,2.1684661795550325e-05,1.833177113522825e-05
3.3987715811575416,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.0256292963401537e-05,7.2022946283272106e-06,1.1211550601617494e-06,2.8296728205756043e-07,3.2612255658863684e-08,5.404601548725e-09,nan,nan,nan,nan,nan,nan,nan
3.399999910279324,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.420630567952206,nan,nan,4.4077237687260734e-05,9.383943692991416e-06,3.919658102796474e-06,2.6266575174013354e-06,2.505868272395038e-06,1.5048594629880854e-06,6.513082640928906e-05,nan,nan,nan,nan,nan,nan,0.00029187430177320453,5.9733494237051525e-05,2.930979841835271e-05,2.5778626645814902e-05,2.4963121848560977e-05,2.3250996936197402e-05,1.9994830988966774e-05
3.464348614215851,nan,nan,4.606840107334045e-05,1.0090263176010429e-05,3.912626134123371e-06,2.7507889395233776e-06,2.3677907811245786e-06,1.949737442350556e-06,6.8371604724422e-05,nan,nan,nan,nan,nan,nan,0.0003148694928641722,6.17307667178377e-05,3.1673424002241533e-05,2.788066276804632e-05,2.6661712624590303e-05,2.516460733345104e-05,2.1732925208159514e-05
3.4643487704731433,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.340276492440733e-05,8.012516753204394e-06,1.2112205373553056e-06,2.894524120673891e-07,3.245753336728494e-08,5.704004344677066e-09,nan,nan,nan,nan,nan,nan,nan
3.5000000345079525,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.5080670526153166,nan,nan,4.773507132122658e-05,1.0912273597477632e-05,4.233776648368498e-06,3.1944074649050452e-06,2.4485648545229454e-06,2.3898616435989443e-06,7.235969983913162e-05,nan,nan,nan,nan,nan,nan,0.00033955380549534846,6.377532980759468e-05,3.4370711232159747e-05,2.9867988830807143e-05,2.845248405562747e-05,2.8181775680703124e-05,2.359282534348622e-05
3.5299259546872275,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.7302458331392244e-05,9.002013948931133e-06,1.3203103300904566e-06,3.004769874028541e-07,3.253761608491811e-08,6.126150432947116e-09,nan,nan,nan,nan,nan,nan,nan
3.5517850988789608,nan,nan,4.921486037932444e-05,1.2244674433608767e-05,5.181678539560664e-06,3.5773560186255797e-06,2.73867289637446e-06,2.6151425348023643e-06,7.721491225729443e-05,nan,nan,nan,nan,nan,nan,0.000363723653074965,6.628481102311583e-05,3.6622457321134435e-05,3.20656592163636e-05,3.0413001544648905e-05,3.1588850335630376e-05,2.5306717949681552e-05
3.5955031451426054,nan,nan,5.071871864421829e-05,1.3594447922057673e-05,6.109972690702471e-06,3.994870517425951e-06,3.1819393551843687e-06,2.8566492777400546e-06,8.242699749109833e-05,nan,nan,nan,nan,nan,nan,0.0003893392037631808,6.831489961451287e-05,3.8945972777455716e-05,3.4959738279348316e-05,3.255244587187186e-05,3.491267474742737e-05,2.7595898688155773e-05
3.595503147786295,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.038039515918572e-05,9.837583267913085e-06,1.405321764972735e-06,3.0391312008127436e-07,3.2313517057416415e-08,6.484415605432142e-09,nan,nan,nan,nan,nan,nan,nan
3.6000001587365804,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.63922119140625,nan,nan,5.2479223741703486e-05,1.4765531534524828e-05,6.236318757699775e-06,4.56008603570788e-06,3.495546385899824e-06,3.215070859324534e-06,8.721198992071996e-05,nan,nan,nan,nan,nan,nan,0.0004155938826847407,6.960681901484374e-05,4.211332023917746e-05,3.6854695171114185e-05,3.492526322582113e-05,3.790853628296941e-05,2.979803309749108e-05
3.6610803332467654,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.4263975140585684e-05,1.0862176611497452e-05,1.5073293995696728e-06,3.107443309665829e-07,3.21970886933062e-08,6.694361143731603e-09,nan,nan,nan,nan,nan,nan,nan
3.6829392376698946,nan,nan,5.4312456629459326e-05,1.631352560400726e-05,6.092443046956863e-06,4.79340218097257e-06,3.7750670001591577e-06,3.745094288428987e-06,9.173178627015697e-05,nan,nan,nan,nan,nan,nan,0.00044535384372845755,7.12758604062528e-05,4.6638149207503825e-05,3.888664755678386e-05,3.67378503010428e-05,4.064959980260119e-05,3.22966429988754e-05
3.6999998908293876,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.7266575209072585,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.689808320758968e-05,1.1640394571705574e-05,1.5744222175602802e-06,3.087327362076115e-07,3.167718923049164e-08,6.7157375507284015e-09,nan,nan,nan,nan,nan,nan,nan
3.72665767606936,nan,nan,5.497635541935203e-05,1.7961097498700326e-05,6.1643399942501776e-06,4.864673330688846e-06,3.849354731660256e-06,4.0619890641242356e-06,9.47536706171321e-05,nan,nan,nan,nan,nan,nan,0.0004695550333329923,7.224934119335912e-05,4.9682393934094664e-05,4.0239089065862526e-05,3.786570373573929e-05,4.239254242533945e-05,3.48085909046492e-05
3.7703757223330046,nan,nan,5.49618938564454e-05,1.8364582765725897e-05,6.555807711470912e-06,5.250252642074743e-06,3.801911383599171e-06,4.022852688825141e-06,9.618338974531332e-05,nan,nan,nan,nan,nan,nan,0.0004882501699874255,7.254007650944108e-05,5.061993151826324e-05,4.04436507092566e-05,3.889340532088523e-05,4.399831469092108e-05,3.69843537581138e-05
3.792234708284022,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.03264087834919e-05,1.2606802286841871e-05,1.6557515119044165e-06,3.098797829503818e-07,3.120767687263868e-08,6.69934376765897e-09,nan,nan,nan,nan,nan,nan,nan
3.8000000150580155,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.814093768596649,nan,nan,5.527879965163129e-05,1.8293289426221785e-05,7.049821930811756e-06,5.797763519466642e-06,3.85630893548971e-06,4.179986132159789e-06,9.806627613928305e-05,nan,nan,nan,nan,nan,nan,0.0005099576118595467,7.305521701969627e-05,5.199870363901944e-05,4.170414375116011e-05,3.984741262002424e-05,4.6077455956430875e-05,3.913848044398441e-05
3.857811814860294,nan,nan,5.498840587413899e-05,1.9054176381325416e-05,7.409022298711093e-06,5.703060191990513e-06,4.245668936282047e-06,4.5516379467194e-06,9.97794619454824e-05,nan,nan,nan,nan,nan,nan,0.0005292736675136077,7.34443619045355e-05,5.451105045815872e-05,4.3379164785620756e-05,4.00752831697131e-05,4.7730021955756636e-05,4.110354542326862e-05
3.857811897655205,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.212770918600211e-05,1.3225402886726937e-05,1.6960053001542268e-06,3.0309959790981553e-07,3.045085842505432e-08,6.7467646104703035e-09,nan,nan,nan,nan,nan,nan,nan
3.9000001392866435,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.9015298611239384,nan,nan,5.415324792787157e-05,1.9414150509745713e-05,7.225402264727944e-06,5.326143231358326e-06,4.733592067182217e-06,4.92325001018967e-06,9.979190939095706e-05,nan,nan,nan,nan,nan,nan,0.0005461786064227741,7.401900809507226e-05,5.6529332048053414e-05,4.4905962911528905e-05,4.123639519120732e-05,4.88240922103833e-05,4.2399780791614365e-05
3.9233890857609897,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.4892575061395694e-05,1.4075916748904574e-05,1.7562911572470844e-06,3.0051182536395464e-07,2.980818753837304e-08,6.771281705638249e-09,nan,nan,nan,nan,nan,nan,nan
3.9452482995234037,nan,nan,5.388313209319416e-05,1.9171407268254074e-05,6.896715470072104e-06,4.855420958882674e-06,4.880579467646037e-06,5.427825124224807e-06,9.92435959828519e-05,nan,nan,nan,nan,nan,nan,0.0005647645139825544,7.578691510712782e-05,5.730876166811526e-05,4.6823013426194546e-05,4.350824841073434e-05,5.0026261288673686e-05,4.381429485984336e-05
3.9889662698415878,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.606177377776775e-05,1.4596098628958117e-05,1.7801104418059444e-06,2.915525098656329e-07,2.9005933350081156e-08,6.7257367720797135e-09,nan,nan,nan,nan,nan,nan,nan
3.9889663457870483,nan,nan,5.375417538741535e-05,1.897296511736272e-05,6.745194051178728e-06,4.450416712822902e-06,4.72134401741984e-06,6.036436492362626e-06,9.869161662542967e-05,nan,nan,nan,nan,nan,nan,0.0005835794482959746,7.744619435030887e-05,5.8769888583585496e-05,4.867118279659283e-05,4.504695814532854e-05,5.0768297684563915e-05,4.5317783189331056e-05
3.9999998713794507,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.032684392050693,nan,nan,5.316258305951368e-05,1.9385938896774738e-05,7.103599714800517e-06,4.11463159813354e-06,4.674004393566008e-06,6.515974922365724e-06,9.85904631603825e-05,nan,nan,nan,nan,nan,nan,0.0006019567502243064,7.76885393580056e-05,6.132739388301867e-05,5.124343147642535e-05,4.706870337958449e-05,5.1307314315036714e-05,4.681767499180346e-05
4.054543459805941,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.8105215907558074e-05,1.5351423608570994e-05,1.8199275786675757e-06,2.8548549705638404e-07,2.8342358664302773e-08,6.638866428775692e-09,nan,nan,nan,nan,nan,nan,nan
4.076402438314338,nan,nan,5.1974088103165e-05,1.9526375703361355e-05,8.175661618389102e-06,3.915968155086512e-06,4.665666922350786e-06,6.154787995670996e-06,9.794435158828302e-05,nan,nan,nan,nan,nan,nan,0.0006185872707529678,7.697183521980629e-05,6.38853586789861e-05,5.358949367484921e-05,4.883560841235906e-05,5.270381007075347e-05,4.7703442009119336e-05
4.099999995608079,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.120120484577982,nan,nan,5.1388350900487646e-05,1.8988218918177177e-05,9.398547431683725e-06,4.29999332934776e-06,4.739853453556545e-06,5.484889188724892e-06,9.81105011818891e-05,nan,nan,nan,nan,nan,nan,0.0006350034747135713,7.744553723377723e-05,6.595441405693494e-05,5.537442697069877e-05,5.0490371442405967e-05,5.331240060871996e-05,4.8730185995329086e-05
4.120120647508787,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.8237429086707515e-05,1.565433420413053e-05,1.812441213202886e-06,2.7246765497487766e-07,2.7580269316847397e-08,6.494191931442365e-09,nan,nan,nan,nan,nan,nan,nan
4.1638389229774475,nan,nan,5.06398479579578e-05,1.979045823175579e-05,1.0444151463042145e-05,4.668787145500305e-06,5.144336763673861e-06,5.192468488730978e-06,9.992143437159748e-05,nan,nan,nan,nan,nan,nan,0.0006542392995408638,7.846635165247147e-05,6.867804172979424e-05,5.774327756937035e-05,5.270337963537666e-05,5.3616412639856816e-05,5.101356963059119e-05
4.185697837150739,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.919052125906919e-05,1.6156510578433278e-05,1.8208721981581063e-06,2.6245149013132126e-07,2.7169028435325048e-08,6.383499937307911e-09,nan,nan,nan,nan,nan,nan,nan
4.200000119836707,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.207556969241092,nan,nan,4.869229435152412e-05,2.1797867393291346e-05,1.0866076182444632e-05,4.757585663099228e-06,5.404741085407154e-06,5.073679708722478e-06,0.00010078257268578948,nan,nan,nan,nan,nan,nan,0.0006726640157858605,7.867491790609738e-05,7.112326173062199e-05,5.903799077700397e-05,5.3998821007472606e-05,5.459607159993678e-05,5.289697794167609e-05
4.251275015504737,nan,nan,4.780477697167976e-05,2.297996868782749e-05,1.0509891407363748e-05,4.883123078829827e-06,5.256212575358902e-06,4.872923903780408e-06,0.00010034648240682888,nan,nan,nan,nan,nan,nan,0.0006907466919146712,8.005938362625129e-05,7.477147908351637e-05,5.996718804425879e-05,5.4918025223456995e-05,5.5262594100453024e-05,5.350922896262383e-05
4.251275023714639,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.8473109412507226e-05,1.629251482077637e-05,1.7939851831449043e-06,2.47830831599788e-07,2.7050700119965226e-08,6.208012408594126e-09,nan,nan,nan,nan,nan,nan,nan
4.294993061768381,nan,nan,4.787491808305031e-05,2.2458293096262027e-05,9.856146994241432e-06,4.943562458213863e-06,5.401462401216847e-06,4.798937090080818e-06,9.944702438369688e-05,nan,nan,nan,nan,nan,nan,0.0007098653226445759,8.14014608297377e-05,7.864642101718434e-05,6.0960572219502934e-05,5.543761491417774e-05,5.7282919791571045e-05,5.4716063880927494e-05
4.299999851929514,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.316852209469874,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.865534384268615e-05,1.6646105509786322e-05,1.7812465017054853e-06,2.3615810093547593e-07,2.781248720976031e-08,6.104097203416849e-09,nan,nan,nan,nan,nan,nan,nan
4.338711108032026,nan,nan,4.808706055380035e-05,2.073001194425939e-05,9.213893198353796e-06,4.883387276508563e-06,5.578398700836462e-06,5.258007501378484e-06,9.800266806049588e-05,nan,nan,nan,nan,nan,nan,0.0007257558398922529,8.19393426046147e-05,8.11183654136497e-05,6.07771255530645e-05,5.663995601145723e-05,5.95772692669091e-05,5.611911645843534e-05
4.382429399935615,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.669295329461329e-05,1.6438506544058693e-05,1.7229996463121361e-06,2.207263581364056e-07,2.930223575551583e-08,6.175108062804455e-09,nan,nan,nan,nan,nan,nan,nan
4.382429546431491,nan,nan,4.749464415917902e-05,1.963481375240723e-05,8.690648385962623e-06,4.539516332164528e-06,5.86197601814131e-06,5.636081855549753e-06,9.627641873845687e-05,nan,nan,nan,nan,nan,nan,0.0007324560396249565,8.121278122961136e-05,8.238348779206888e-05,6.005624915425572e-05,5.769437096517114e-05,6.097501229783713e-05,5.6068754471172365e-05
4.399999976158142,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.426147592695136,nan,nan,4.5710269797491884e-05,1.9141968810169894e-05,8.119405831579384e-06,4.2734731052432475e-06,6.355792520793957e-06,5.5024683628345355e-06,9.354395494711036e-05,nan,nan,nan,nan,nan,nan,0.000740339826343174,7.972710852834967e-05,8.384542580651543e-05,6.043104656286883e-05,5.9358474565852195e-05,6.211294459965944e-05,5.577355495095238e-05
4.44800658538777,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.5565873903860925e-05,1.64506698382012e-05,1.6862205367019085e-06,2.089466607283609e-07,3.135393450549791e-08,6.366695909930237e-09,nan,nan,nan,nan,nan,nan,nan
4.4698656389587805,nan,nan,4.333206556902739e-05,1.893159846658399e-05,7.200181880112391e-06,4.185231049411252e-06,6.572918271544967e-06,5.7299228256164825e-06,9.031138740341936e-05,nan,nan,nan,nan,nan,nan,0.0007506760315761684,7.8562615918762e-05,8.521609346425102e-05,6.144085179393537e-05,6.085042441491586e-05,6.34023363425206e-05,5.6718339006423995e-05
4.50000010038677,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.513583685222425,nan,nan,4.1981364187506944e-05,1.8734913492502186e-05,6.164710752795533e-06,4.1900642923282816e-06,6.59016716849336e-06,6.094001463057293e-06,8.84236890107673e-05,nan,nan,nan,nan,nan,nan,0.0007612601756912018,7.832161559143184e-05,8.589666707408398e-05,6.186024617289183e-05,6.228094456745228e-05,6.551260395099495e-05,5.827401324342861e-05
4.513583773767241,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.298619787183319e-05,1.6077627003747247e-05,1.6194436557968735e-06,1.9427719371472958e-07,3.355753387841677e-08,6.583917598283905e-09,nan,nan,nan,nan,nan,nan,nan
4.55730173148607,nan,nan,4.134660152703719e-05,1.8462755780074924e-05,5.7837736871158414e-06,3.992304295311723e-06,6.529037226202122e-06,6.370742865841166e-06,8.753742124238251e-05,nan,nan,nan,nan,nan,nan,0.0007688469718405866,7.89446509161043e-05,8.574745259596283e-05,6.19076338527619e-05,6.329744516095736e-05,6.66208259588222e-05,5.970198522867274e-05
4.57916095847799,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.1241801910742047e-05,1.5907846508167367e-05,1.5677053919735594e-06,1.8181411671193457e-07,3.573186772055743e-08,6.833188916263058e-09,nan,nan,nan,nan,nan,nan,nan
4.599999832479577,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.601020169885535,nan,nan,4.00797387985119e-05,1.836887748012099e-05,6.217262651426431e-06,4.045699224114615e-06,6.2474148733961045e-06,6.407668094156713e-06,8.623364984938375e-05,nan,nan,nan,nan,nan,nan,0.0007731273727009854,7.812187758281328e-05,8.641873405954176e-05,6.272932370305387e-05,6.336557440486063e-05,6.616652593170398e-05,6.141639497467018e-05
4.644738147000219,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.82483316868989e-05,1.53725158574217e-05,1.4888153696057063e-06,1.6745277103147712e-07,3.7421588464205214e-08,7.0512847483212174e-09,nan,nan,nan,nan,nan,nan,nan
4.64473821614918,nan,nan,3.8280983154297726e-05,1.8123377257816755e-05,6.377307186237787e-06,4.329522144219605e-06,5.916781812299723e-06,6.014103297294452e-06,8.34825290665767e-05,nan,nan,nan,nan,nan,nan,0.0007756214521378971,7.58208952151653e-05,8.910488146862404e-05,6.320377780473776e-05,6.365423638517186e-05,6.64968323923483e-05,6.187539454052487e-05
4.688456262412824,nan,nan,3.5532160883381485e-05,1.7542814888843238e-05,6.132615905251913e-06,4.507483862908098e-06,5.740394999314078e-06,5.834924176501378e-06,7.93978769246742e-05,nan,nan,nan,nan,nan,nan,0.0007782540259902015,7.294245263843777e-05,9.095717532433624e-05,6.410885488830761e-05,6.523520373659298e-05,6.691149286556232e-05,6.246163923129742e-05
4.699999956708205,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.710315333890808,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.615009188739823e-05,1.5057089263311483e-05,1.4272486138224098e-06,1.558894692283488e-07,3.852739590426309e-08,7.170649090806115e-09,nan,nan,nan,nan,nan,nan,nan
4.732174308676469,nan,nan,3.323658630060659e-05,1.6529935703678565e-05,6.876565631254751e-06,4.459657954790573e-06,5.353176480447361e-06,6.111250267355669e-06,7.627976880654197e-05,nan,nan,nan,nan,nan,nan,0.0007793527467494179,7.06647736750493e-05,9.078889050676029e-05,6.607483933407237e-05,6.656371300712191e-05,6.698108269003692e-05,6.231350693424428e-05
4.7758923549401135,nan,nan,3.2320768300389626e-05,1.5759378016941452e-05,7.81473939258888e-06,4.177034897885433e-06,5.3703584544934235e-06,6.544277433905227e-06,7.534947725616383e-05,nan,nan,nan,nan,nan,nan,0.0007818547594790907,7.049199429215139e-05,9.172104402828193e-05,6.730815146813139e-05,6.616049423493785e-05,6.798121792334527e-05,6.179251856300693e-05
4.775892521807387,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.3135563115251185e-05,1.445403239114523e-05,1.3450626384345487e-06,1.433551497441442e-07,3.897066499426888e-08,7.037719388730596e-09,nan,nan,nan,nan,nan,nan,nan
4.800000080936834,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.819610793339579,nan,nan,3.202361860746303e-05,1.4924865344104002e-05,8.336221256649903e-06,4.058238743120111e-06,5.621161443532068e-06,6.63996550931992e-06,7.498398687812478e-05,nan,nan,nan,nan,nan,nan,0.0007874113561318223,7.248105446304856e-05,9.271431567052067e-05,6.809642875380897e-05,6.593577951075663e-05,6.899427433733996e-05,6.145206718076275e-05
4.841469711026374,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.075784826901249e-05,1.3982295028327942e-05,1.2707079238242425e-06,1.3242998252251018e-07,3.89399669263599e-08,6.663691675368609e-09,nan,nan,nan,nan,nan,nan,nan
4.8633288396032235,nan,nan,3.0933901363920165e-05,1.4578761811935898e-05,8.499604859017772e-06,4.416986021089609e-06,5.59079454788932e-06,5.881299569691898e-06,7.340934108191258e-05,nan,nan,nan,nan,nan,nan,0.0007911021926679335,7.208545699420342e-05,9.192230610043702e-05,6.864937650196608e-05,6.669450826992938e-05,6.868365460782178e-05,6.092117616732822e-05
4.899999813029641,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.907046885866868,nan,nan,2.9227867482385916e-05,1.4942894580351021e-05,7.909004096290881e-06,4.602750921997287e-06,5.653277689365846e-06,5.1972133475887694e-06,7.122898494289689e-05,nan,nan,nan,nan,nan,nan,0.0007937942814723206,6.90088233835278e-05,9.148570591139109e-05,6.982744149095714e-05,6.824656786580731e-05,6.860691302025613e-05,6.107655916033046e-05
4.907046888888191,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.737860421183638e-05,1.3163075386009598e-05,1.1813917734481816e-06,1.220424301041805e-07,3.8247020200589517e-08,6.34319011728554e-09,nan,nan,nan,nan,nan,nan,nan
4.950764932130513,nan,nan,2.8396201885651822e-05,1.4779689156333454e-05,7.092438983810092e-06,4.2251573509787265e-06,5.343153348003418e-06,4.964770658045412e-06,6.874998972993561e-05,nan,nan,nan,nan,nan,nan,0.0007932114574680469,6.776016443157093e-05,9.084901811448441e-05,7.06397810106432e-05,6.904031326948841e-05,6.819771716287693e-05,6.166196271284859e-05
4.972624083139143,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.49881446065349e-05,1.263441083193354e-05,1.1143326460125078e-06,1.1381637499823005e-07,3.670848934928138e-08,5.8541487173870785e-09,nan,nan,nan,nan,nan,nan,nan
4.994482978394157,nan,nan,2.7566041219471138e-05,1.3828015485031936e-05,6.614740049813132e-06,3.936777951792041e-06,4.711228635676866e-06,5.2614609869048845e-06,6.59415932244002e-05,nan,nan,nan,nan,nan,nan,0.0007898805042433806,6.748502182149156e-05,9.021297790717465e-05,7.097214049421716e-05,6.8395845155409e-05,6.818446255342667e-05,6.280812177263882e-05
4.999999937258269,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.038201269593758,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.172730160891548e-05,1.1760072984532466e-05,1.0272602231932005e-06,1.0459074597605845e-07,3.454542811472952e-08,5.257567051038288e-09,nan,nan,nan,nan,nan,nan,nan
5.038201416793623,nan,nan,2.6086952117495774e-05,1.255065262836463e-05,6.315156281222577e-06,4.033362283405675e-06,4.83964927833885e-06,5.238179481363324e-06,6.292507335924419e-05,nan,nan,nan,nan,nan,nan,0.0007887973904753572,6.721383990243458e-05,9.01511129605013e-05,7.138215218960033e-05,6.692870254992074e-05,6.88541093969405e-05,6.365840310327124e-05
5.081919463057267,nan,nan,2.5060474441994085e-05,1.1636588031892534e-05,5.970656298667238e-06,4.326904769335287e-06,5.3049285179571115e-06,4.855547511442652e-06,6.069636040084179e-05,nan,nan,nan,nan,nan,nan,0.0007879699149099675,6.730573813558172e-05,9.099881388414758e-05,7.06933366653064e-05,6.650474182444463e-05,6.884902507203768e-05,6.395259610282503e-05
5.100000061486897,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.103778456056297,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9316405118207737e-05,1.1153906725954082e-05,9.66091149155257e-07,9.821695017050776e-08,3.1822485881085165e-08,4.839404904343299e-09,nan,nan,nan,nan,nan,nan,nan
5.125637509320912,nan,nan,2.512165688840447e-05,1.0917615567664962e-05,6.050781835790233e-06,4.47775003828875e-06,5.465714527479428e-06,4.463984392210612e-06,5.962440810231331e-05,nan,nan,nan,nan,nan,nan,0.0007868487866578251,6.778421098606074e-05,9.112602940438857e-05,7.030580506047334e-05,6.609607120946261e-05,6.900159063795109e-05,6.340662897213147e-05
5.1693555555845565,nan,nan,2.494103822376711e-05,1.0365953382677202e-05,6.4440752530795844e-06,4.606453938023405e-06,5.6128148390877475e-06,4.2441923597862895e-06,5.948740135021763e-05,nan,nan,nan,nan,nan,nan,0.0007885425499671197,6.781326183317305e-05,9.017071736249337e-05,7.116560524659205e-05,6.591327515692828e-05,7.061897643076416e-05,6.280870168948255e-05
5.169355657936846,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6631766259011323e-05,1.0413426469160027e-05,8.954654244498703e-07,9.057474590537903e-08,2.8679462110597158e-08,4.152031056552147e-09,nan,nan,nan,nan,nan,nan,nan
5.200000185715525,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.213073601848201,nan,nan,2.4090277722644383e-05,1.050012410998063e-05,6.265861212320601e-06,4.602668033188055e-06,5.647278883923086e-06,4.3226711710036734e-06,5.888007938313805e-05,nan,nan,nan,nan,nan,nan,0.0007914764911473442,6.70124446334846e-05,9.223163999761186e-05,7.197631398961625e-05,6.602987901536478e-05,7.128992900154427e-05,6.24178072552749e-05
5.234932832630717,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.4424181741342162e-05,9.798358507964674e-06,8.34197293017911e-07,8.384058813598983e-08,2.5425141153294404e-08,3.465762974799749e-09,nan,nan,nan,nan,nan,nan,nan
5.256792040247666,nan,nan,2.337212619275863e-05,1.1168461229452015e-05,5.82584966440576e-06,4.298357663358501e-06,5.292018195870128e-06,4.4361626006952995e-06,5.786544993298881e-05,nan,nan,nan,nan,nan,nan,0.000794675025616914,6.496145565923463e-05,9.530949388949077e-05,7.3165811071343e-05,6.618088481156738e-05,7.113347998152201e-05,6.219498624282949e-05
5.299999917808332,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.3005099864986285,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1945181362824275e-05,9.048859321868651e-06,7.698774168398098e-07,7.755807598534105e-08,2.2144639124825583e-08,2.9402800412731975e-09,nan,nan,nan,nan,nan,nan,nan
5.300510086511311,nan,nan,2.2852995521623654e-05,1.1494704238437514e-05,5.311622563646671e-06,4.018762853832099e-06,4.914457281210454e-06,4.245862722732696e-06,5.629609554015247e-05,nan,nan,nan,nan,nan,nan,0.0007901910288214543,6.264730599229765e-05,9.443855237533726e-05,7.3297186331037e-05,6.689816015168869e-05,6.940109590045801e-05,6.15420689000299e-05
5.344228132774956,nan,nan,2.2316070793977825e-05,1.1539895340968508e-05,5.023653015598473e-06,3.6050389250053353e-06,4.810127388528426e-06,3.786711101589135e-06,5.4392518961889836e-05,nan,nan,nan,nan,nan,nan,0.0007804593713030613,6.101734665042871e-05,9.178603106265923e-05,7.315474311387215e-05,6.616323715274456e-05,6.750686138936422e-05,6.023481917994354e-05
5.366087190683025,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0057607240833207e-05,8.499315983679683e-06,7.199400598990612e-07,7.230143269518109e-08,1.891497910843943e-08,2.4617131250102996e-09,nan,nan,nan,nan,nan,nan,nan
5.3879461790386,nan,nan,2.144402278165789e-05,1.1640799790634174e-05,4.841298809092083e-06,3.5068285933025097e-06,4.613095640673019e-06,3.267942612405826e-06,5.253660728378517e-05,nan,nan,nan,nan,nan,nan,0.0007806649423920429,6.007900958665465e-05,9.177462333519559e-05,7.383826747829465e-05,6.599366801097443e-05,6.75782258616795e-05,5.989876414090502e-05
5.40000004203696,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.431664225302245,nan,nan,2.078035710056298e-05,1.193300540166667e-05,4.560987086536822e-06,3.554803349679137e-06,4.462300553113565e-06,2.890795722826015e-06,5.140555460838614e-05,nan,nan,nan,nan,nan,nan,0.0007856675163707035,5.942458761775299e-05,9.416586406705309e-05,7.406993611517915e-05,6.633128347654358e-05,6.772865023417134e-05,6.073994722491707e-05
5.431664375370264,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.8009671751314327e-05,7.851068012627699e-06,6.647617390787017e-07,6.621096852851226e-08,1.591004630332926e-08,1.9337200518201822e-09,nan,nan,nan,nan,nan,nan,nan
5.47538266370171,nan,nan,2.073837252786465e-05,1.2669645354112952e-05,4.279726019865574e-06,3.395390935689848e-06,4.220681760104388e-06,2.670343814598411e-06,5.126185634980457e-05,nan,nan,nan,nan,nan,nan,0.0007899687977223088,6.037973944240093e-05,9.655573808189679e-05,7.402254813481074e-05,6.65304573344047e-05,6.768057781493166e-05,6.125581307493073e-05
5.497241567609457,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6270471653171168e-05,7.291676149170909e-06,6.141496461367236e-07,6.018639898141964e-08,1.3369899264359252e-08,1.4682618149386298e-09,nan,nan,nan,nan,nan,nan,nan
5.500000166265588,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.519100709965355,nan,nan,2.0817877964341772e-05,1.3241306330269914e-05,4.245278457714863e-06,3.5459602576744866e-06,4.048715496329517e-06,2.664837906840427e-06,5.158338021346179e-05,nan,nan,nan,nan,nan,nan,0.000791685862128946,6.22181927928898e-05,9.731470470423061e-05,7.381143377673385e-05,6.795320342089622e-05,6.857547418270073e-05,6.0619722069092686e-05
5.562818750567862,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.444919478499925e-05,6.6586515760191006e-06,5.61073007394281e-07,5.4533886994222796e-08,1.1326305492125098e-08,1.1361412548216957e-09,nan,nan,nan,nan,nan,nan,nan
5.5628187562289995,nan,nan,2.112844134644818e-05,1.3451487182111392e-05,4.238563266576929e-06,3.89831153175518e-06,4.13792300226336e-06,2.7833162952388472e-06,5.238264043741503e-05,nan,nan,nan,nan,nan,nan,0.0007912661550614286,6.286566784997582e-05,9.83290040245359e-05,7.322255184292014e-05,6.839835607420298e-05,7.009830046814215e-05,6.004389451799235e-05
5.599999898358395,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.606536802492644,nan,nan,2.1544617215428858e-05,1.3362588135371125e-05,4.177620742223535e-06,3.8000841481481905e-06,4.215683737444797e-06,2.9102334105277383e-06,5.2901857075072217e-05,nan,nan,nan,nan,nan,nan,0.0007898523400313466,6.292032265267029e-05,9.879696634038847e-05,7.232851597131194e-05,6.806196509289447e-05,7.1100948041594e-05,6.020157819647495e-05
5.628395937637894,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2979235077834654e-05,6.1458148639426536e-06,5.150576727401681e-07,4.9644540758948804e-08,9.666007987556586e-09,8.998952596037703e-10,nan,nan,nan,nan,nan,nan,nan
5.650254848756289,nan,nan,2.1362229957913558e-05,1.3377913130964382e-05,4.2051722319148936e-06,3.425035212989192e-06,4.076492802937213e-06,3.1354508447256983e-06,5.2625143183772807e-05,nan,nan,nan,nan,nan,nan,0.0007839946090758109,6.222364365269288e-05,9.828754761608021e-05,7.195556189400715e-05,6.788410776757477e-05,7.106499880427426e-05,5.9860225286692506e-05
5.69397312725897,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1549273352329544e-05,5.61750703955524e-06,4.7149086555010985e-07,4.551406384384778e-08,8.266008340207022e-09,7.318224548029332e-10,nan,nan,nan,nan,nan,nan,nan
5.693973287155754,nan,nan,2.0468662960673353e-05,1.3599335167431212e-05,4.249238605089338e-06,3.2647977096965454e-06,3.927107752009005e-06,3.1259212710212234e-06,5.155299874859649e-05,nan,nan,nan,nan,nan,nan,0.0007760910671072315,6.169729058996251e-05,9.790691065179481e-05,7.121355061688763e-05,6.794565694829316e-05,7.077979604424267e-05,5.846317210262956e-05
5.700000022587023,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.737691333419399,nan,nan,1.8713093314741603e-05,1.3349618584707329e-05,4.261723014425452e-06,3.3106563630861167e-06,3.940910034737375e-06,3.0971464923521506e-06,4.9558442444978714e-05,nan,nan,nan,nan,nan,nan,0.0007694953458127978,6.170506324965957e-05,9.726013792819586e-05,7.028537403973688e-05,6.854411998623263e-05,7.067433489662299e-05,5.7801063679152444e-05
5.7595503151030725,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0369412039783815e-05,5.1689022158091865e-06,4.2967285596747075e-07,4.1100396854732574e-08,7.092586933982965e-09,5.827106658383856e-10,nan,nan,nan,nan,nan,nan,nan
5.781409379683043,nan,nan,1.6805589797127186e-05,1.3076174537024539e-05,4.14513353014551e-06,3.357289646507298e-06,4.0024898100441485e-06,3.181174441794172e-06,4.7541359874926935e-05,nan,nan,nan,nan,nan,nan,0.0007634811547528146,6.137760368905764e-05,9.695042496760716e-05,6.932287032695754e-05,6.859255856762367e-05,7.010742803884201e-05,5.813917455194952e-05
5.800000146815652,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.825127425946688,nan,nan,1.5822359225361275e-05,1.3031404601743657e-05,3.976601867096515e-06,3.423995809281281e-06,4.051733577852764e-06,3.1574815722097807e-06,4.650515298284405e-05,nan,nan,nan,nan,nan,nan,0.0007548317277734375,6.0572776967686256e-05,9.669022743751692e-05,6.826826864047742e-05,6.787333799310599e-05,6.897081854364015e-05,5.8219588104034885e-05
5.825127502849402,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.193824389073658e-06,4.6851082899598155e-06,3.876000293372179e-07,3.711026081748607e-08,6.177975654907845e-09,4.776219384828186e-10,nan,nan,nan,nan,nan,nan,nan
5.8688454722103325,nan,nan,1.567481666811742e-05,1.2693879891902735e-05,3.9547879307059535e-06,3.335445803883896e-06,4.145417826546646e-06,2.893385232801602e-06,4.5910625053457234e-05,nan,nan,nan,nan,nan,nan,0.0007484215089008009,5.986198357560802e-05,9.603378622128893e-05,6.755043862083384e-05,6.742292185476118e-05,6.838285833094618e-05,5.8340555696166986e-05
5.890704688406801,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.278701388010914e-06,4.307608320339879e-06,3.5314615924426614e-07,3.393330315490228e-08,5.433210728303411e-09,4.0575996653673464e-10,nan,nan,nan,nan,nan,nan,nan
5.899999878908458,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.912563910609798,nan,nan,1.5335819639166798e-05,1.2123462918273308e-05,4.057992534267784e-06,3.135365290226519e-06,3.995475053612451e-06,2.656916442996976e-06,4.447819560030313e-05,nan,nan,nan,nan,nan,nan,0.0007412716711026891,5.8900742256359283e-05,9.517555469223699e-05,6.656069884224383e-05,6.705517896127402e-05,6.87342187808604e-05,5.8476020201730046e-05
5.956281877401814,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.418740401646331e-06,3.943797479226825e-06,3.235689409431162e-07,3.1411246262772306e-08,4.815032674192331e-09,3.5391487191578127e-10,nan,nan,nan,nan,nan,nan,nan
5.956281956873442,nan,nan,1.5026188023911983e-05,1.173748537057819e-05,4.127135609830879e-06,3.0426369795346174e-06,3.916698576055149e-06,2.9004163530529816e-06,4.378003063923912e-05,nan,nan,nan,nan,nan,nan,0.0007373968373516696,5.819986370521609e-05,9.516291043841161e-05,6.705686074697728e-05,6.652208647684477e-05,6.842655860285992e-05,5.994247792436248e-05
6.000000003137087,0.00011117663973909192,0.0008338247980431893,1.5118584756162085e-05,1.1141121616310376e-05,4.217626308574741e-06,3.05976641132459e-06,4.141270035061632e-06,3.125071085141527e-06,4.37462076244203e-05,nan,nan,nan,nan,nan,nan,0.000730302183894053,5.7699311285736355e-05,9.350866555531381e-05,6.792619920497763e-05,6.598342597673886e-05,6.680667957478318e-05,6.114495485658412e-05
6.023695700549556,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.5784761112974645e-06,3.584025082810627e-06,2.9265505178785697e-07,2.833405721324536e-08,4.2218784152061785e-09,3.041444030848145e-10,nan,nan,nan,nan,nan,nan,nan
6.047391577770836,nan,nan,1.5210467198030332e-05,1.0941978871017191e-05,4.3320279030312075e-06,3.167546706160096e-06,4.225179007028039e-06,3.2420001866664346e-06,4.396721543118341e-05,nan,nan,nan,nan,nan,nan,0.0007233610276392085,5.770996862885073e-05,9.1528502309251e-05,6.810443963720504e-05,6.580920293535126e-05,6.605950717081259e-05,6.129668899360818e-05
6.096001426765419,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.7930512276787545e-06,3.250874914918169e-06,2.654474043811409e-07,2.558431075370643e-08,3.783615112716541e-09,2.6688447466816853e-10,nan,nan,nan,nan,nan,nan,nan
6.096001518400092,nan,nan,1.4504014390905977e-05,1.0971253867463435e-05,4.288227707572763e-06,3.2364556030495013e-06,4.045891789671082e-06,3.439963050676093e-06,4.330081794423773e-05,nan,nan,nan,nan,nan,nan,0.0007126150080919305,5.6385496720183136e-05,8.97110151283864e-05,6.849207494059115e-05,6.545344653724213e-05,6.506044962507626e-05,6.051664909402357e-05
6.100000127365715,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.145861588026348,nan,nan,1.3005928864008718e-05,1.0318893473636958e-05,4.4669216720865306e-06,3.43374601243428e-06,3.5924536644260194e-06,3.5540513816783448e-06,4.129543309735827e-05,nan,nan,nan,nan,nan,nan,0.0007022295421411816,5.3828610168422367e-05,8.900741706278354e-05,6.911649571785807e-05,6.611710852967467e-05,6.453578980138695e-05,5.902999598475381e-05
6.171432488495328,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.036140010136171e-06,2.920378923744084e-06,2.3759295395259177e-07,2.278655577321968e-08,3.356381955453057e-09,2.3305596826002497e-10,nan,nan,nan,nan,nan,nan,nan
6.197003549651096,nan,nan,1.1783624108636527e-05,9.23826215694728e-06,4.941588808190834e-06,3.3534531084290687e-06,3.262687945081283e-06,3.6301598889743388e-06,3.929108588392307e-05,nan,nan,nan,nan,nan,nan,0.0006890757577961723,5.1746812672958254e-05,8.853741483887669e-05,6.828913784800306e-05,6.622075462676029e-05,6.335809177164295e-05,5.766047524086258e-05
6.199999859458522,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.249460734819111,nan,nan,1.1262573767631216e-05,8.467292475392313e-06,5.439907861981716e-06,3.354156083758954e-06,3.255867566273037e-06,3.6726797810699275e-06,3.8500221025431485e-05,nan,nan,nan,nan,nan,nan,0.0006786211719578939,5.066893482981501e-05,8.666305566168467e-05,6.746266252456318e-05,6.660300065698441e-05,6.153875528212648e-05,5.647285218213558e-05
6.249460746083551,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.429440104060898e-06,2.6548239117028806e-06,2.1577257318297886e-07,2.0672577276521847e-08,3.0844668619168987e-09,2.1096485687402977e-10,nan,nan,nan,nan,nan,nan,nan
6.29999998368715,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.303266867210991,nan,nan,1.036590080162502e-05,7.806629750865658e-06,5.345003702964779e-06,3.2329483527276047e-06,3.327742730469646e-06,3.4930852339954316e-06,3.636493870238956e-05,nan,nan,nan,nan,nan,nan,0.0006577834163681703,4.9006378600131014e-05,8.274892133576642e-05,6.557132461840963e-05,6.556845565740953e-05,5.931453261176284e-05,5.4067251684187816e-05
6.3308616863935745,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.8413386733331e-06,2.3746098989011323e-06,1.910275590675383e-07,1.8325611653169466e-08,2.7495992575843916e-09,1.8500936234342204e-10,nan,nan,nan,nan,nan,nan,nan
6.358456454778972,nan,nan,9.285389409261857e-06,7.2604166950172855e-06,5.2463626388333e-06,3.1481717732973846e-06,3.29157602802279e-06,3.247835772979441e-06,3.4022293951366185e-05,nan,nan,nan,nan,nan,nan,0.0006385632187702752,4.754305779011684e-05,7.970497956822396e-05,6.437836684548998e-05,6.444273025907254e-05,5.8074222300370176e-05,5.214740931442662e-05
6.400000107915778,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.415065181882758,nan,nan,8.343012832435226e-06,6.732253748336323e-06,5.485123867042391e-06,3.0786541338593e-06,3.2400272283885103e-06,3.2422874840336164e-06,3.25823237840145e-05,nan,nan,nan,nan,nan,nan,0.000626419049360967,4.656978410726396e-05,7.836204546498912e-05,6.513324343239166e-05,6.372059075751618e-05,5.803218746531652e-05,5.0775098678706354e-05
6.4150653689167605,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.2751559236939257e-06,2.0851027319144674e-06,1.6877589861295802e-07,1.6337939410021704e-08,2.4396255951376397e-09,1.6040228234055943e-10,nan,nan,nan,nan,nan,nan,nan
6.4731299092895105,nan,nan,7.660295741819292e-06,6.537399922586653e-06,5.441401975671829e-06,2.9464440648297734e-06,3.254234651375478e-06,3.3586914862245514e-06,3.162705014739495e-05,nan,nan,nan,nan,nan,nan,0.0006134813444339621,4.5905722296985286e-05,7.666196833637311e-05,6.492578625829058e-05,6.257739287363332e-05,5.782039097426757e-05,4.9762450629875566e-05
6.499999840008585,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.5029086690474776,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.7924445207237717e-06,1.8357576106222425e-06,1.4861660540026956e-07,1.4389249594058005e-08,2.146547572818847e-09,1.373307405292267e-10,nan,nan,nan,nan,nan,nan,nan
6.5326874977663945,nan,nan,7.0227541933278865e-06,6.554805172242915e-06,5.302956339836341e-06,2.8711560594327467e-06,3.0303223091890395e-06,3.4648098835411806e-06,3.0656691093072925e-05,nan,nan,nan,nan,nan,nan,0.0005963596978912456,4.496672232424546e-05,7.399496577219186e-05,6.306717488130331e-05,6.053485561335473e-05,5.6298747628995254e-05,4.888856211787213e-05
6.593776376623857,nan,nan,6.395596867371528e-06,6.315259099978622e-06,4.979720156930961e-06,2.8838436954170964e-06,2.776781081130944e-06,3.319231824453007e-06,2.902493122456621e-05,nan,nan,nan,nan,nan,nan,0.000576603399607556,4.198875365673879e-05,7.127159036612422e-05,6.140409655218389e-05,5.767971078381851e-05,5.443781609491157e-05,4.76234412982628e-05
6.593776537205936,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.3113871471427137e-06,1.5588572886639102e-06,1.285480118734297e-07,1.2536629810012424e-08,1.8439193679113574e-09,1.1409862221460824e-10,nan,nan,nan,nan,nan,nan,nan
6.600000356373034,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.656436543715627,nan,nan,6.00074736301909e-06,6.009419103914124e-06,4.5559534479361665e-06,3.040683813181431e-06,2.8339319960918007e-06,3.001109899395375e-06,2.7704361435405576e-05,nan,nan,nan,nan,nan,nan,0.000561094815987683,3.948938939159028e-05,6.902405461877518e-05,5.994907059183724e-05,5.578296750255314e-05,5.35557712199446e-05,4.5926034084147384e-05
6.688572053677339,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0000151817720072e-06,1.3810226252266294e-06,1.1619613177960228e-07,1.1306729529319546e-08,1.5996698927448318e-09,9.527425520135806e-11,nan,nan,nan,nan,nan,nan,nan
6.69999969633002,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.720707604759618,nan,nan,5.32883872632289e-06,5.400095962261966e-06,4.132740922578158e-06,3.10454585671797e-06,2.9144615482813806e-06,2.832810166786645e-06,2.5906098684811183e-05,nan,nan,nan,nan,nan,nan,0.0005412885130783001,3.7283658386238833e-05,6.645014581491974e-05,5.780831169149007e-05,5.3996947632271484e-05,5.1412748016873704e-05,4.3730655385919725e-05
6.786631525669149,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6902665004124146e-06,1.1934476516172073e-06,1.0480394598254238e-07,1.0134981325572939e-08,1.372788656446419e-09,7.799394111544775e-11,nan,nan,nan,nan,nan,nan,nan
6.786631910424483,nan,nan,4.66599267213444e-06,5.0253753909556735e-06,3.901433084077226e-06,2.862435074269331e-06,2.757341270000653e-06,2.7818118740084503e-06,2.421953271174653e-05,nan,nan,nan,nan,nan,nan,0.0005243499977864262,3.596881245806882e-05,6.50910857063125e-05,5.565018622565997e-05,5.212825331313716e-05,4.8658247604731187e-05,4.243565463587678e-05
6.799999820558648,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.854250242835597,nan,nan,4.451017399735273e-06,4.835245451549294e-06,3.5974085683587814e-06,2.614637487380799e-06,2.6349965510060157e-06,2.4121522750362176e-06,2.274679834934032e-05,nan,nan,nan,nan,nan,nan,0.0005052635549406597,3.511012113648205e-05,6.419979306318369e-05,5.284151739328448e-05,5.0100466199811995e-05,4.5534264535042846e-05,4.076467928049572e-05
6.888929510621326,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4433478448118852e-06,1.0407992028235038e-06,9.475015744456061e-08,8.974670823773434e-09,1.141827714852875e-09,6.202511613072571e-11,nan,nan,nan,nan,nan,nan,nan
6.899999944787276,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.923608089748182,nan,nan,4.65610680787399e-06,4.705281740444223e-06,3.3593491523371388e-06,2.5217754886481498e-06,2.635648785476527e-06,2.2285449586327986e-06,2.2263899031571574e-05,nan,nan,nan,nan,nan,nan,0.0004897977715221775,3.489239713657821e-05,6.330754695540251e-05,5.194433281158524e-05,4.823543136491017e-05,4.3415768211582296e-05,3.944864063231436e-05
6.994749370374178,nan,nan,4.651370392216646e-06,4.49861206192962e-06,3.1816145724743855e-06,2.6531205757042747e-06,2.5451988104850915e-06,2.284038598733526e-06,2.1897623310694397e-05,nan,nan,nan,nan,nan,nan,0.00047308948793723385,3.391571273723525e-05,6.060507596232974e-05,5.124483932501894e-05,4.692918147718917e-05,4.1896831289454495e-05,3.790820982957861e-05
6.994749750479441,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.186751079074943e-06,8.749362187881661e-07,8.470787780668744e-08,7.826576608914868e-09,9.296106784411432e-10,4.815540780702532e-11,nan,nan,nan,nan,nan,nan,nan
7.000000069015905,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.06772035674045,nan,nan,4.524364388139956e-06,4.491547795010507e-06,3.108757379366773e-06,2.711635822584844e-06,2.406849711455864e-06,2.326503592724047e-06,2.1323892375299017e-05,nan,nan,nan,nan,nan,nan,0.000453828454042943,3.312080220403559e-05,5.794029257741939e-05,4.8545609547029594e-05,4.553628914937671e-05,4.046198266656792e-05,3.591598948560369e-05
7.100000193244533,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.1051439520597715,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.700392992805697e-07,7.380094546651181e-07,7.463592023699522e-08,6.644465265760096e-09,7.393164708812221e-10,3.6204050336158336e-11,nan,nan,nan,nan,nan,nan,nan
7.142567320873863,nan,nan,4.60069460589121e-06,4.470378688257959e-06,3.117144803054682e-06,2.7742848895234363e-06,2.3134281231254034e-06,2.2697568432688738e-06,2.1010609132712834e-05,nan,nan,nan,nan,nan,nan,0.00043882822924939935,3.286328545020256e-05,5.595601048733964e-05,4.6792608584219954e-05,4.4245532350741804e-05,3.951235530702609e-05,3.4681251471412055e-05
7.200000317473161,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.219338887616208,nan,nan,4.565908360133034e-06,4.163412932782187e-06,3.112983623815214e-06,2.6112689548229756e-06,2.178232606077303e-06,2.1956720975993706e-06,2.0198675819768436e-05,nan,nan,nan,nan,nan,nan,0.00042808724274891245,3.2215832786714476e-05,5.446550161621753e-05,4.654696480665399e-05,4.2925002675206695e-05,3.861017015351168e-05,3.4736096175781824e-05
7.219339181175557,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.94683298000874e-07,6.279518306218919e-07,6.861499556331886e-08,5.898909581929551e-09,6.143823327724564e-10,2.8289615913805865e-11,nan,nan,nan,nan,nan,nan,nan
7.298085250352559,nan,nan,4.2169610818327835e-06,3.94429076344442e-06,3.104972638957676e-06,2.2102306690559e-06,1.9267043643733724e-06,2.0412535516986336e-06,1.8735836981784376e-05,nan,nan,nan,nan,nan,nan,0.00040837761109595305,3.0931046317216405e-05,5.225905746916387e-05,4.4535690656639545e-05,4.083214251380742e-05,3.690896263025707e-05,3.3772653468777714e-05
7.299999657430147,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.338470384153112,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.528007696520079e-07,5.336815105399239e-07,6.198298443689638e-08,5.0857865147243424e-09,4.885517155307478e-10,2.1312452968349888e-11,nan,nan,nan,nan,nan,nan,nan
7.378855818196347,nan,nan,3.864961377099101e-06,3.932793445039568e-06,3.283327902304896e-06,1.9782112009582424e-06,1.8399445635759946e-06,1.8362068669713994e-06,1.802349050581507e-05,nan,nan,nan,nan,nan,nan,0.00039285359544098734,3.0198566933646612e-05,5.080578370077017e-05,4.2869965700479265e-05,3.971540910707322e-05,3.5324309217452895e-05,3.206675987282896e-05
7.399999781658775,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.461703137347573,nan,nan,3.5418693440280454e-06,3.901822677803144e-06,3.136118123166649e-06,1.8286298337457565e-06,1.761470171309804e-06,1.5668000133255342e-06,1.7045822870724414e-05,nan,nan,nan,nan,nan,nan,0.00037262856632997094,2.8997594929820577e-05,4.8910318811325536e-05,4.107291126832386e-05,3.7819029701150656e-05,3.3253487187281594e-05,3.005809557183311e-05
7.461703436475391,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.073404004626189e-07,4.2871310517661216e-07,5.489789624006279e-08,4.286197380999287e-09,3.7644724039469366e-10,1.5591611427510907e-11,nan,nan,nan,nan,nan,nan,nan
7.499999905887403,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.546681322549519,nan,nan,3.4179182736739308e-06,3.834355636067345e-06,2.881197470039331e-06,1.8708663366174964e-06,1.6560584321755674e-06,1.400886141802817e-06,1.638035608896819e-05,nan,nan,nan,nan,nan,nan,0.00035736000865299134,2.822881977698385e-05,4.784262046945574e-05,3.9894137102905825e-05,3.6671667119839265e-05,3.159601417839412e-05,2.8737837802844843e-05
7.590263085885855,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.172610023245412e-07,3.665820205124751e-07,5.057105847701019e-08,3.722979258022729e-09,2.9796623985830676e-10,1.17250089071464e-11,nan,nan,nan,nan,nan,nan,nan
7.600000030116031,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.633844488545468,nan,nan,3.1217855243826695e-06,3.6321700949122535e-06,2.7940139909111347e-06,2.0273619296963662e-06,1.563953259303152e-06,1.3175210113957323e-06,1.5770875207407157e-05,nan,nan,nan,nan,nan,nan,0.0003399849486035277,2.6755075034428094e-05,4.627367791026496e-05,3.856100439313197e-05,3.5261480382310984e-05,2.981472503381216e-05,2.7556994304287436e-05
7.700000154344659,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.723249102893629,nan,nan,2.8783599687261286e-06,3.306595228360478e-06,2.7147519812375246e-06,2.1186601179457574e-06,1.508385303036226e-06,1.4237738378707794e-06,1.5211652321934542e-05,nan,nan,nan,nan,nan,nan,0.00032093657909548464,2.5020639501983084e-05,4.3674522218376366e-05,3.653320193386586e-05,3.370453048775175e-05,2.7723069477408637e-05,2.609085866356268e-05
7.723249225147082,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.098900995968224e-07,2.851731787186569e-07,4.418191532058261e-08,3.065188341575871e-09,2.2318169766687155e-10,8.290161179883025e-12,nan,nan,nan,nan,nan,nan,nan
7.800000278573287,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.814952417423851,nan,nan,2.7537758540146622e-06,3.049421652258603e-06,2.4830494758400735e-06,2.0936163253643296e-06,1.4626056336818818e-06,1.579115227927923e-06,1.4625752799744546e-05,nan,nan,nan,nan,nan,nan,0.00030454943318176275,2.348170075732492e-05,4.08762909581875e-05,3.3984426432928965e-05,3.3090020747863134e-05,2.6008023995814354e-05,2.4496920613335548e-05
7.861983544226408,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.447246222809517e-07,2.3605666876556915e-07,4.1070877651392035e-08,2.659174978017423e-09,1.7453818612103666e-10,6.18679300629605e-12,nan,nan,nan,nan,nan,nan,nan
7.899999618530273,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.90901403678091,nan,nan,2.4218728604753234e-06,2.976444875756342e-06,2.3247950208585237e-06,1.925599649806503e-06,1.4339314539746937e-06,1.5342150621215468e-06,1.3705046322412816e-05,nan,nan,nan,nan,nan,nan,0.000289003545921121,2.1636986436617042e-05,3.8586596236164403e-05,3.202510222755924e-05,3.2298554028769986e-05,2.4532151358272526e-05,2.2773188073777354e-05
7.999999742758901,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.005494349881223,nan,nan,2.002403518212653e-06,3.1150339921138407e-06,2.268754979734455e-06,1.7366902776144282e-06,1.379033067557624e-06,1.4564541067442666e-06,1.3058189712885112e-05,nan,nan,nan,nan,nan,nan,0.00027289386224167104,1.9379258282649654e-05,3.6538840435155736e-05,3.098183641962591e-05,3.036589938916107e-05,2.2929337942345874e-05,2.1440000779275212e-05
8.005494690438699,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.8780946614093e-07,1.8939745533735262e-07,3.7201143647545286e-08,2.2325550400384964e-09,1.316758800584491e-10,4.454916460685656e-12,nan,nan,nan,nan,nan,nan,nan
8.09999986698753,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.104456098456131,nan,nan,1.807175387874488e-06,3.3135196338279036e-06,2.301992573765697e-06,1.612296064060697e-06,1.2942324580870725e-06,1.3653461107024265e-06,1.2814343296680847e-05,nan,nan,nan,nan,nan,nan,0.00025869494864470485,1.743719353599054e-05,3.499426264625987e-05,3.02625797480457e-05,2.8175059076094863e-05,2.144611112155159e-05,2.0718229531171007e-05
8.155208935552224,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4814381005107366e-07,1.576370179363597e-07,3.355077143350234e-08,1.8589719562993243e-09,9.866647891651498e-11,3.188062556863052e-12,nan,nan,nan,nan,nan,nan,nan
8.199999991216158,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.20596202423698,nan,nan,1.7219051003271667e-06,3.175373997492389e-06,2.3665253488409425e-06,1.5227623260375185e-06,1.250789393341232e-06,1.2979725001802853e-06,1.2428833117882294e-05,nan,nan,nan,nan,nan,nan,0.0002456112700872516,1.5764342395173686e-05,3.327054472579833e-05,2.9423896296725078e-05,2.6451549447663597e-05,2.0369956417795487e-05,1.982155288560153e-05
8.300000115444785,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.310078006041678,nan,nan,1.6117810492837062e-06,2.883315911206548e-06,2.262652651843967e-06,1.433363260363115e-06,1.2354052173388606e-06,1.26822791673238e-06,1.176687278624651e-05,nan,nan,nan,nan,nan,nan,0.00023347794115698592,1.4802965538536637e-05,3.1514479658758286e-05,2.821826866732024e-05,2.5222469719449873e-05,1.930350776185186e-05,1.8598609556718893e-05
8.310078049612226,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1095195228817127e-07,1.2696112322587657e-07,3.035282563273396e-08,1.5503168516895339e-09,7.381820190221669e-11,2.276659007753671e-12,nan,nan,nan,nan,nan,nan,nan
8.400000239673414,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.416871491231417,nan,nan,1.4441932977302817e-06,2.8032663540180202e-06,1.9366393733795087e-06,1.2926653689636398e-06,1.2735277316190808e-06,1.1998613407106453e-06,1.0927971479671555e-05,nan,nan,nan,nan,nan,nan,0.0002197131721904196,1.4269908436937167e-05,2.982459068962146e-05,2.632512333145147e-05,2.403048864201793e-05,1.7961042935078496e-05,1.7110352590758284e-05
8.471641203106994,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.738929448294484e-08,1.0692187623846463e-07,2.745558590993729e-08,1.28505588521455e-09,5.4864297437874394e-11,1.6215870520805475e-12,nan,nan,nan,nan,nan,nan,nan
8.500000363902043,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.526410711439032,nan,nan,1.2420016118645752e-06,2.828671108563596e-06,1.6864401852414383e-06,1.2135904787222988e-06,1.2198279877684306e-06,1.1050101217366006e-06,1.0200787709934051e-05,nan,nan,nan,nan,nan,nan,0.00020665465013424818,1.359001556460392e-05,2.8626782822232032e-05,2.4712085953146513e-05,2.2740161642355475e-05,1.682771295876417e-05,1.5966263838149027e-05
8.599999703859028,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.638767035383927,nan,nan,1.026841312790946e-06,2.6406110608683173e-06,1.4616165915078052e-06,1.1609830304106048e-06,1.0808696743497837e-06,9.77841231835086e-07,9.202249238290403e-06,nan,nan,nan,nan,nan,nan,0.00019224787488539253,1.2409624442365015e-05,2.6920370735208388e-05,2.3076393209899534e-05,2.1230835958450024e-05,1.584533307316924e-05,1.5108336547958377e-05
8.638767210832118,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.432753267503691e-08,8.735153199707878e-08,2.4594869819192596e-08,1.055581378409067e-09,4.042910679729979e-11,1.1443887685357233e-12,nan,nan,nan,nan,nan,nan,nan
8.699999828087657,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.754012616057144,nan,nan,8.543673982610037e-07,2.397980202277538e-06,1.1962921323496013e-06,1.076647675296608e-06,9.949363358535684e-07,8.204153924625313e-07,8.107632792922464e-06,nan,nan,nan,nan,nan,nan,0.00017764102441935437,1.1088335023947206e-05,2.5306188612060057e-05,2.1460404704486162e-05,1.9499079644393735e-05,1.4772066582420418e-05,1.4423845707126117e-05
8.799999952316284,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.813117058657308,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.979021246033441e-08,7.508607138233959e-08,2.200806348158589e-08,8.642592210962948e-10,2.9784964396998164e-11,8.077444349284661e-13,nan,nan,nan,nan,nan,nan,nan
8.872221174993014,nan,nan,7.27809502091031e-07,2.198504090945135e-06,1.0251685292043196e-06,9.203984491960863e-07,9.41426239465085e-07,7.049496678953706e-07,7.180497829990491e-06,nan,nan,nan,nan,nan,nan,0.0001635201777662181,9.742327222690719e-06,2.3904858377344407e-05,1.981523253601246e-05,1.7325373320975676e-05,1.377618910606134e-05,1.3692934584704953e-05
8.900000076544913,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.99347000294718,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.620336305862734e-08,6.33682267317676e-08,1.948119104252804e-08,6.9907518645185e-10,2.1679676738441087e-11,5.644552414893878e-13,nan,nan,nan,nan,nan,nan,nan
8.993470355084067,nan,nan,6.592746624824296e-07,1.9482080859008393e-06,8.983603011074244e-07,7.619915529689207e-07,8.71048537509444e-07,6.447609448130827e-07,6.366656456309677e-06,nan,nan,nan,nan,nan,nan,0.00014972767590671045,8.654276412902552e-06,2.2381723638560283e-05,1.812090413255174e-05,1.5229835167145647e-05,1.28291957396508e-05,1.2772497551028443e-05
9.00000020077354,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.100000325002169,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.117836230679563,nan,nan,6.043121692422689e-07,1.752541732691902e-06,8.035394790956604e-07,6.973474298165566e-07,7.715788407539368e-07,6.311205510943634e-07,5.746777947737106e-06,nan,nan,nan,nan,nan,nan,0.00013681233660241303,7.806993202641448e-06,2.0994535374397896e-05,1.660756249656331e-05,1.3648686678533017e-05,1.1837859522574986e-05,1.158764121066358e-05
9.181618502327588,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.8008210535282606e-08,5.624229923489398e-08,1.709713876574061e-08,5.601969784827558e-10,1.5718768173963813e-11,3.937267321019458e-13,nan,nan,nan,nan,nan,nan,nan
9.199999664959154,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.24540036603024,nan,nan,5.010688174333436e-07,1.6273629035928207e-06,7.566115960193061e-07,6.80105523374095e-07,7.344114062975756e-07,5.77873759085197e-07,5.275948417712077e-06,nan,nan,nan,nan,nan,nan,0.00012396902268654308,6.982219635408517e-06,1.9167042678140198e-05,1.5177250978856139e-05,1.227149265792912e-05,1.0753248475378816e-05,1.0387125900256846e-05
9.299999789187783,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.376245109658493,nan,nan,4.188957424202266e-07,1.4435771157526063e-06,7.722202349119937e-07,5.96151281163556e-07,7.304335438161202e-07,4.684812447076645e-07,4.81152889919089e-06,nan,nan,nan,nan,nan,nan,0.00011308202707131573,6.344735672213026e-06,1.7640607713811244e-05,1.4032245408376516e-05,1.114591356499393e-05,9.890036830524287e-06,9.571621797625782e-06
9.376245230659686,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0449664406407622e-08,4.978997765386863e-08,1.5007320982393583e-08,4.5012928400612196e-10,1.1475419783462072e-11,2.760017161784754e-13,nan,nan,nan,nan,nan,nan,nan
9.39999991341641,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.500000037645039,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.510454378629985,nan,nan,3.4812159552722034e-07,1.1653036094972502e-06,7.745803599324423e-07,5.082679808307005e-07,6.6941390943711e-07,3.783024541779278e-07,4.210435452408024e-06,nan,nan,nan,nan,nan,nan,0.0001018797405898806,5.650751654078774e-06,1.6103027641488116e-05,1.27177365457649e-05,9.989767409104655e-06,9.068395740998789e-06,8.571885187603761e-06
9.579284471060323,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.56719897626526e-08,4.5418828454802776e-08,1.2972572275402536e-08,3.566383949129776e-10,8.30701133563054e-12,1.9126340896972803e-13,nan,nan,nan,nan,nan,nan,nan
9.600000161873668,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.648114442825317,nan,nan,2.8489375943871837e-07,9.262722534683387e-07,7.63532772935298e-07,4.4784261993393926e-07,5.773627021106248e-07,3.323694424634154e-07,3.655971839666055e-06,nan,nan,nan,nan,nan,nan,9.168751423750741e-05,4.919743822009328e-06,1.4572492362341858e-05,1.1433331112031428e-05,8.94820659016115e-06,8.369300154942346e-06,7.465038365199899e-06
9.700000286102295,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.789314630791905,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1452763108322179e-08,4.1578304088638525e-08,1.1128617634140218e-08,2.7983659096814346e-10,5.969565208821211e-12,1.3173984501407875e-13,nan,nan,nan,nan,nan,nan,nan
9.78931470921165,nan,nan,2.52442943472598e-07,7.96465820927391e-07,7.211972345877278e-07,3.9519577509293684e-07,5.17461130662713e-07,3.285437989161893e-07,3.288799815788922e-06,nan,nan,nan,nan,nan,nan,8.272071339222808e-05,4.364195048100651e-06,1.3109239577114292e-05,1.0238164520545415e-05,8.04365352358148e-06,7.671182241397952e-06,6.654010346369892e-06
9.799999626059282,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.89999975028791,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.93414536902779,nan,nan,2.422108228855157e-07,6.993511557630878e-07,6.360588191924514e-07,3.9125181050543484e-07,4.911756683838086e-07,3.376132969344506e-07,3.0576671519762435e-06,nan,nan,nan,nan,nan,nan,7.482278512956242e-05,3.95874848137066e-06,1.1836649427348043e-05,9.18618589511798e-06,7.318249702561308e-06,6.93778755486347e-06,6.09224873993379e-06
9.999999874516538,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.008423122131374,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.050148863805648e-09,3.896903276744543e-08,9.451325030565793e-09,2.1791237646180607e-10,4.295412642794241e-12,9.066304855996892e-14,nan,nan,nan,nan,nan,nan,nan
10.08270053487075,nan,nan,2.2253193456126563e-07,5.971789539040033e-07,5.358696432244021e-07,4.283712359688869e-07,4.6003151358464004e-07,3.216193886781231e-07,2.8181775792514236e-06,nan,nan,nan,nan,nan,nan,6.898795936873399e-05,3.7069280627871053e-06,1.0973136500493854e-05,8.402732411000578e-06,6.829108678560099e-06,6.3562087191565116e-06,5.655913790333447e-06
10.099999998745165,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.200000122973794,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.23507581420797,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.936370379788733e-09,3.6069574535042544e-08,8.055751714532473e-09,1.7109430840221934e-10,3.122866652335222e-12,6.326144193947304e-14,nan,nan,nan,nan,nan,nan,nan
10.235075887880827,nan,nan,1.9491829841738562e-07,4.917693978270267e-07,4.875483454862538e-07,4.279110728641438e-07,3.8704561695238383e-07,2.8811363212979626e-07,2.507997154523439e-06,nan,nan,nan,nan,nan,nan,6.33927091906967e-05,3.4209666203079e-06,1.0193040167425694e-05,7.709076729850923e-06,6.2749853331915075e-06,5.811057686039557e-06,5.1326799939049e-06
10.300000247202421,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.391369462013245,nan,nan,1.7318787879633576e-07,4.146117423349374e-07,4.628133983287057e-07,3.8204705857982505e-07,3.0539261924607406e-07,2.6910295564269474e-07,2.1989204605477397e-06,nan,nan,nan,nan,nan,nan,5.759269057778255e-05,3.137301177989976e-06,9.366700665043129e-06,7.066357745912105e-06,5.579964402160744e-06,5.246443632728459e-06,4.543401012194515e-06
10.40000037143105,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.471525304016595,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.80893588161875e-09,3.445459652572045e-08,6.839546181552122e-09,1.3353524787161956e-10,2.2539892218524115e-12,4.3881178941991884e-14,nan,nan,nan,nan,nan,nan,nan
10.499999711388035,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.551681644038151,nan,nan,1.4571307465934612e-07,3.7223506979055804e-07,4.0283620605035005e-07,3.4912336688432566e-07,2.4876138285363747e-07,2.559575205633807e-07,1.9348234243716776e-06,nan,nan,nan,nan,nan,nan,5.221115767553266e-05,2.8217918731960893e-06,8.485471651927533e-06,6.399406301537495e-06,4.934948207362366e-06,4.790928456309811e-06,4.018157065444289e-06
10.599999835616664,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.699999959845293,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.71611595781226,nan,nan,1.188176687165828e-07,3.509442032964661e-07,3.336845079232804e-07,3.410466737365801e-07,2.1008437989269458e-07,2.410030243974553e-07,1.747267032339624e-06,nan,nan,nan,nan,nan,nan,4.7167815971304655e-05,2.4788473941933764e-06,7.619043737279881e-06,5.707030311150076e-06,4.434801097271483e-06,4.399444849278007e-06,3.573103165416318e-06
10.71611609337545,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.647756441041485e-09,3.229213907485148e-08,5.681792115052712e-09,1.0165958110246024e-10,1.5805580589880357e-12,2.959985248314401e-14,nan,nan,nan,nan,nan,nan,nan
10.80000008407392,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.884779064278854,nan,nan,9.999299146781237e-08,3.3759075197100767e-07,2.7477650440724137e-07,3.186145029601521e-07,1.7524920074563873e-07,2.3756440275731826e-07,1.6099408872215159e-06,nan,nan,nan,nan,nan,nan,4.326857840388027e-05,2.191233951242286e-06,6.861681990273471e-06,5.1380798824746346e-06,4.09243936551911e-06,4.034827688277837e-06,3.305108131910708e-06
10.900000208302549,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
10.971279035996584,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.968257785558959e-09,3.061199383288809e-08,4.7036706623419925e-09,7.710814160256467e-11,1.1034214658518376e-12,1.98375775488794e-14,nan,nan,nan,nan,nan,nan,nan
11.000000332531176,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.0577791929245,nan,nan,8.534274997664589e-08,3.1639450916339455e-07,2.2989226912890013e-07,2.7113931474676154e-07,1.4515627771692546e-07,2.19281413195611e-07,1.4386108408284472e-06,nan,nan,nan,nan,nan,nan,3.9745883723523585e-05,1.99021634037379e-06,6.320721163592248e-06,4.649166948886634e-06,3.776154228594919e-06,3.670015521591219e-06,3.0307684887373188e-06
11.099999672488163,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.19999979671679,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.23522760732462,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.127579327517355e-09,2.7616229853834513e-08,3.744732935146938e-09,5.612029237527884e-11,7.359484872643182e-13,1.2685854439424418e-14,nan,nan,nan,nan,nan,nan,nan
11.23522771032233,nan,nan,7.526255021125246e-08,2.645755592634879e-07,1.964042723816419e-07,2.213229265038784e-07,1.3555937669619495e-07,1.8627584305191278e-07,1.2435833035870573e-06,nan,nan,nan,nan,nan,nan,3.632703448316329e-05,1.8063412493401591e-06,5.844371709550825e-06,4.110126667728325e-06,3.454342339198961e-06,3.3149871612425648e-06,2.724975610397056e-06
11.29999992094542,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.400000045174046,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.417239120132045,nan,nan,7.037948301990607e-08,2.2756001121283534e-07,1.816300202111079e-07,1.9522914988800996e-07,1.4173974276955486e-07,1.6170916483975195e-07,1.1421108139427428e-06,nan,nan,nan,nan,nan,nan,3.340095345961275e-05,1.6499450937406459e-06,5.459810072788308e-06,3.7226030199264255e-06,3.2089953484654897e-06,2.981816455664174e-06,2.4579810758415544e-06
11.500000169402675,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.510585056116732,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.6046276268264537e-09,2.490477920527472e-08,2.9508538633097815e-09,4.0444021728524234e-11,4.857287385349569e-13,8.016674631996393e-15,nan,nan,nan,nan,nan,nan,nan
11.600000293631304,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.603931063099912,nan,nan,6.720187096919732e-08,2.045312516260595e-07,1.6273573240671016e-07,1.7836649973381377e-07,1.4619665372775467e-07,1.4214086127897163e-07,1.0558687781775774e-06,nan,nan,nan,nan,nan,nan,3.012636866591583e-05,1.4656667058310814e-06,4.971589213274437e-06,3.376995288689147e-06,2.8991702985714425e-06,2.6276743025260418e-06,2.189356032964628e-06
11.69999963358829,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.79542344259476,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.1424795122607557e-09,2.1719570962314076e-08,2.276189990401862e-09,2.8490174444806717e-11,3.12390343069283e-13,4.948537179523247e-15,nan,nan,nan,nan,nan,nan,nan
11.795423532787122,nan,nan,6.944279638268455e-08,1.8748453634097253e-07,1.3880725362813798e-07,1.613255954676883e-07,1.3500958916638166e-07,1.204987411888379e-07,9.463606353359254e-07,nan,nan,nan,nan,nan,nan,2.702876079537665e-05,1.3217874460002016e-06,4.505372692124748e-06,3.069125280173845e-06,2.59821209258087e-06,2.3273814977577333e-06,1.9230945044495655e-06
11.799999757816916,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.899999882045545,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
11.991839659841437,nan,nan,7.093759451741074e-08,1.7773791407475826e-07,1.249236797365949e-07,1.39240364622293e-07,1.1045830783843528e-07,9.95071682194981e-08,8.368648505384186e-07,nan,nan,nan,nan,nan,nan,2.4182969144107027e-05,1.1828249327624969e-06,4.032541967702993e-06,2.732552335048318e-06,2.289294266319395e-06,2.078118892458906e-06,1.7000841666813825e-06
12.000000006274174,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.0925736477905,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.846342649916859e-09,1.8294933054106275e-08,1.6917511599419006e-09,1.938583824434252e-11,1.943141303409599e-13,2.9498199444730266e-15,nan,nan,nan,nan,nan,nan,nan
12.100000130502801,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.20000025473143,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.300000378960057,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.39995515305175,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6215902514562315e-09,1.4884666932928476e-08,1.2374786956685313e-09,1.2978486254644542e-11,1.1866008721241372e-13,1.7288123933794903e-15,nan,nan,nan,nan,nan,nan,nan
12.399999718917044,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.499999843145671,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.5999999673743,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.700000091602927,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.720622881367,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.486203004639987e-09,1.1771908760141761e-08,8.781140297733013e-10,8.459271478282538e-12,7.067636948949489e-14,9.86398626093441e-16,nan,nan,nan,nan,nan,nan,nan
12.800000215831556,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
12.900000340060185,0.00011117663973909192,0.0008338247980431893,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
13.05233164691878,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.379079431907233e-09,8.809476362672217e-09,6.023352124797904e-10,5.332553128672247e-12,4.059969372948145e-14,5.445316816588592e-16,nan,nan,nan,nan,nan,nan,nan
13.398378148445701,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2861593190269348e-09,6.417412813989746e-09,4.0122310690827565e-10,3.2774067797318257e-12,2.2798120114245593e-14,2.9257304598555325e-16,nan,nan,nan,nan,nan,nan,nan
13.75633950498862,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1935207543022082e-09,4.4615666123096665e-09,2.615279157703395e-10,1.9753076513578116e-12,1.2532077056862416e-14,1.544816712038929e-16,nan,nan,nan,nan,nan,nan,nan
14.129773344401901,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0945799013609765e-09,2.9944632701283068e-09,1.643251610862656e-10,1.1552828645703716e-12,6.719468971170201e-15,7.932973429771714e-17,nan,nan,nan,nan,nan,nan,nan
14.51606504857056,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0034757179647375e-09,1.8842662391876875e-09,9.931096198586125e-11,6.518235294691224e-13,3.4712940803098745e-15,3.937874911562068e-17,nan,nan,nan,nan,nan,nan,nan
14.91905377357116,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.256278558255499e-10,1.1589941863500223e-09,5.827440733760652e-11,3.5905883695416255e-13,1.7608827724000918e-15,1.9085021600483812e-17,nan,nan,nan,nan,nan,nan,nan
15.3359179678731,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.585953988392172e-10,6.655946133975008e-10,3.2743837789154344e-11,1.8993508115606296e-13,8.563239422038159e-16,8.906517566266808e-18,nan,nan,nan,nan,nan,nan,nan
15.770800630573875,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.028387115244606e-10,3.772272827651685e-10,1.795354016132405e-11,9.856144272680675e-14,4.1171481836133736e-16,4.079240180713496e-18,nan,nan,nan,nan,nan,nan,nan
16.220656918305,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.7912869865857065e-09,1.351530932424975e-09,6.359679600873194e-11,3.323474328042001e-13,1.284089871389589e-15,1.2170957954922195e-17,nan,nan,nan,nan,nan,nan,nan
16.689957748545595,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.733708572004963e-10,9.965326453638303e-11,4.553177792627629e-12,2.2582592746277538e-14,8.156547123968067e-17,7.290842489130413e-19,nan,nan,nan,nan,nan,nan,nan
17.17541726912452,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.072648233302162e-10,4.655875354809285e-11,2.10253731525868e-12,9.95497107365658e-15,3.346522630933106e-17,2.849016320505523e-19,nan,nan,nan,nan,nan,nan,nan
17.68186021306314,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.472377645087701e-10,2.167664721100554e-11,9.342618432504323e-13,4.229061600468391e-15,1.340785544479677e-17,1.0724445289550277e-19,nan,nan,nan,nan,nan,nan,nan
18.20574069989474,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.811754349712062e-10,9.087185388198598e-12,3.799071532827074e-13,1.6420726597127247e-15,4.8951576965702146e-18,3.6904567605330644e-20,nan,nan,nan,nan,nan,nan,nan
18.752265322041755,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.1950887335974493e-10,3.836655238913693e-12,1.4616554231480165e-13,6.027773501861296e-16,1.718189081767438e-18,1.2011837515641556e-20,nan,nan,nan,nan,nan,nan,nan
19.31760755212019,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.591203492912904e-10,1.4541644548339477e-12,5.14856240936777e-14,2.0114079183807044e-16,5.470468023301314e-19,3.557868254222132e-21,nan,nan,nan,nan,nan,nan,nan
19.907386071666053,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.032541358644273e-10,5.70356574285567e-13,1.691210137726223e-14,6.204139035232471e-17,1.6443722278594143e-19,9.707424126668861e-22,nan,nan,nan,nan,nan,nan,nan
20.51747149766579,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.501743886242852e-10,1.9341550759217797e-13,5.054423756748728e-15,1.7209949407195666e-17,4.371438858651299e-20,2.378037423023253e-22,nan,nan,nan,nan,nan,nan,nan
21.15392719084541,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.0278725066541035e-10,7.07328189295956e-14,1.4019600044667762e-15,4.330362144564797e-18,1.0904288526350069e-20,5.339227984466603e-23,nan,nan,nan,nan,nan,nan,nan
21.81229693092113,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.586060020551571e-10,2.0799543277882632e-14,3.4836914778162185e-16,9.399531207684478e-19,2.4108773783773788e-21,9.916976171228406e-24,nan,nan,nan,nan,nan,nan,nan
22.49912395594324,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.2200513924370917e-10,6.744089792508975e-15,7.958471111006472e-17,1.8172405299455099e-19,4.622599332021407e-22,1.5097571269038726e-24,nan,nan,nan,nan,nan,nan,nan
23.20959939050566,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.988139167448524e-11,1.599540432040075e-15,1.6294820846812285e-17,3.1800426872322005e-20,6.928297861704281e-23,2.2934262466094613e-25,nan,nan,nan,nan,nan,nan,nan
23.950784320593357,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.459216785238659e-11,4.196286402785367e-16,3.054580079696443e-18,4.8451552043840596e-21,1.2117289137161121e-23,3.5949833254769927e-26,nan,nan,nan,nan,nan,nan,nan
24.7174892953198,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.3366539104450804e-11,7.396157764508925e-17,4.737358616893542e-19,6.052067486378579e-22,2.5394546399300546e-24,4.229186865423761e-27,nan,nan,nan,nan,nan,nan,nan
25.517334251140234,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.8359737085778416e-11,1.40933972555529e-17,6.911307909414533e-20,6.80981898054234e-23,1.632909862480161e-25,5.026761619381253e-28,nan,nan,nan,nan,nan,nan,nan
26.344718955153,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.719939933936512e-11,1.736082290418561e-18,8.401045990937428e-21,9.454642469434463e-24,5.832974335824531e-26,2.9331228535853296e-28,nan,nan,nan,nan,nan,nan,nan
27.2078664491817,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.966266987030452e-12,2.0742281743102395e-19,7.203880442654537e-22,1.494202706155672e-24,1.4099446564590858e-26,6.636848694079479e-29,nan,nan,nan,nan,nan,nan,nan
28.10073333755027,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.3899514066355125e-12,1.7058646820868152e-20,7.722811534875105e-23,4.010975008204593e-25,1.0695175418270332e-26,3.534391701502403e-29,nan,nan,nan,nan,nan,nan,nan
29.03219334289402,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.5603207936977717e-12,1.7415554014051198e-21,1.4398226511271755e-23,1.0419782946557174e-25,1.1953419939886124e-27,6.770017579515205e-30,nan,nan,nan,nan,nan,nan,nan
29.995724865969173,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1612736130303745e-12,8.970819148798421e-23,2.5236953403285094e-24,2.936227740778906e-26,7.804055403451385e-28,2.5488528093277468e-30,nan,nan,nan,nan,nan,nan,nan
31.000903979566,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.555020687047052e-13,5.735537938412276e-23,7.4221380632332435e-25,5.9425024010320215e-27,7.739877537928599e-29,4.2550806139319186e-31,nan,nan,nan,nan,nan,nan,nan
32.04069282651999,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.6632105338575005e-13,3.0895128464373607e-24,1.413697481597036e-25,1.347161538607831e-27,3.5330246857240485e-29,1.1752563964608632e-31,nan,nan,nan,nan,nan,nan,nan
33.12542533939465,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.9407927635305617e-14,3.547833161536905e-24,3.499448845070949e-26,2.051094295176271e-28,2.838307140049133e-30,1.5914837836404765e-32,nan,nan,nan,nan,nan,nan,nan
34.247506701926156,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4187228896060822e-14,1.4944353324219794e-25,5.287661333322081e-27,3.5671179177108907e-29,8.456999509291718e-31,2.9749489149409873e-33,nan,nan,nan,nan,nan,nan,nan
35.41808875488786,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.938170351302452e-15,1.3756897275043983e-25,1.1712026616885112e-27,4.067969460071498e-30,5.584769322207369e-32,3.3010987042005986e-34,nan,nan,nan,nan,nan,nan,nan
36.62897560239216,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.130768589892891e-16,4.1357242052694e-27,1.3231329734273719e-28,5.618935393013645e-31,9.61853766756006e-33,3.7706390225948393e-35,nan,nan,nan,nan,nan,nan,nan
37.89220168809862,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.934793628465242e-17,2.646516630420409e-27,2.324656696980531e-29,5.14863662432804e-32,5.337007149860611e-34,3.3865984411440954e-36,nan,nan,nan,nan,nan,nan,nan
39.19892244450753,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.3554617458444858e-17,7.679887881721622e-29,1.9264559495172495e-30,5.5899428144346735e-33,4.93141506883072e-35,2.1189804666748157e-37,nan,nan,nan,nan,nan,nan,nan

